LS-Tree: Model Interpretation When the Data Are Linguistic

We study the problem of interpreting trained classification models in the setting of linguistic data sets. Leveraging a parse tree, we propose to assign least-squares based importance scores to each word of an instance by exploiting syntactic constituency structure. We establish an axiomatic characterization of these importance scores by relating them to the Banzhaf value in coalitional game theory. Based on these importance scores, we develop a principled method for detecting and quantifying interactions between words in a sentence. We demonstrate that the proposed method can aid in interpretability and diagnostics for several widely-used language models.

==> figures/wcnn_vs_tfidf.txt <==
original & Business and Finance&Which do u think I'd be better with - as far as a career?  Advisor or model? Be honest, I can take a compliment. I think you'd make a great model.\\
\hline
tfidf&Entertainment and Music&Which do u \colorbox[rgb]{1,0.666666666667,0.666666666667}{think} I 'd be better with - as far as a career ? Advisor or \colorbox[rgb]{1,0.333333333333,0.333333333333}{model} ? Be honest , I can take a compliment . I think you 'd make a great \colorbox[rgb]{1,0.0,0.0}{model} .\\
\hline
wcnn&Business and Finance&Which do u think \colorbox[rgb]{1,0.666666666667,0.666666666667}{I} 'd be better with - as far as a \colorbox[rgb]{1,0.0,0.0}{career} ? \colorbox[rgb]{1,0.333333333333,0.333333333333}{Advisor} or model ? Be honest , I can take a compliment . I think you 'd make a great model .\\
\hline
\hline
original & Computers and Internet&where in the US can I find a good sales person for a software engineering firm? Any web-sites? looking for a qualified cold caller in the US that knwos how to generate outsourcing business in the software industry Try http://www.monster.com\\
\hline
tfidf&Business and Finance&where in the US can I find a good \colorbox[rgb]{1,0.666666666667,0.666666666667}{sales} person for a software engineering firm ? Any web-sites ? looking for a qualified cold caller in the US that knwos how to generate outsourcing \colorbox[rgb]{1,0.333333333333,0.333333333333}{business} in the software \colorbox[rgb]{1,0.0,0.0}{industry} Try http://www.monster.com\\
\hline
wcnn&Computers and Internet&where in the US can I find a good sales person for a \colorbox[rgb]{1,0.0,0.0}{software} engineering firm ? Any \colorbox[rgb]{1,0.666666666667,0.666666666667}{web-sites} ? looking for a qualified cold caller in the US that knwos how to generate outsourcing business in the \colorbox[rgb]{1,0.333333333333,0.333333333333}{software} industry Try http://www.monster.com\\
\hline
\hline
original & Family and Relationships&Does anyone know any good free webcam chat sites? any one know any good sites where i can chat with people and maybe have cyber sex for free? webcamnow.com\\
\hline
tfidf&Computers and Internet&Does anyone know any good free \colorbox[rgb]{1,0.0,0.0}{webcam} chat \colorbox[rgb]{1,0.666666666667,0.666666666667}{sites} ? any one know any good \colorbox[rgb]{1,0.333333333333,0.333333333333}{sites} where i can chat with people and maybe have cyber sex for free ? webcamnow.com\\
\hline
wcnn&Family and Relationships&Does anyone know any good free webcam \colorbox[rgb]{1,0.666666666667,0.666666666667}{chat} sites ? any one know any good sites where i can \colorbox[rgb]{1,0.333333333333,0.333333333333}{chat} with people and maybe have cyber \colorbox[rgb]{1,0.0,0.0}{sex} for free ? webcamnow.com\\
\hline
\hline
original & Entertainment and Music&Should 'Burger King' be in with The Bearded Ones? No similar questions found... This is fun!! no... n But my dad should.. I've never seem him without a beard....\\
\hline
tfidf&Society and Culture&Should ` Burger \colorbox[rgb]{1,0.0,0.0}{King} ' be in with The Bearded \colorbox[rgb]{1,0.333333333333,0.333333333333}{Ones} ? No similar questions found ... This is fun !! no ... n But my dad should . I \colorbox[rgb]{1,0.666666666667,0.666666666667}{'ve} never seem him without a beard ...\\
\hline
wcnn&Entertainment and Music&Should ` \colorbox[rgb]{1,0.333333333333,0.333333333333}{Burger} King ' be in with The Bearded Ones ? No similar questions found ... This is \colorbox[rgb]{1,0.0,0.0}{fun} !! no ... n But my dad should . I \colorbox[rgb]{1,0.666666666667,0.666666666667}{'ve} never seem him without a beard ...\\
\hline
\hline
original & Health&any other test can do without urodynamic to check bladder function such as hypocompliant?  Well, there is the ever popular CAT scan for mass detection and the common UA.  There a couple of blood tests that are combined with a liver function panel too.  But as far as specifics, I'm not too sure.\\
\hline
tfidf&Science and Mathematics&any other test can do without urodynamic to check bladder function such as hypocompliant ? Well , there \colorbox[rgb]{1,0.333333333333,0.333333333333}{is} the ever popular CAT scan for \colorbox[rgb]{1,0.0,0.0}{mass} detection and the common UA . There a couple of blood tests that are combined with a liver \colorbox[rgb]{1,0.666666666667,0.666666666667}{function} panel too . But as far as specifics , I 'm not too sure .\\
\hline
wcnn&Health&any other test can do without urodynamic to check \colorbox[rgb]{1,0.333333333333,0.333333333333}{bladder} function such as hypocompliant ? Well , there is the ever popular CAT scan for mass detection and the common UA . There a couple of \colorbox[rgb]{1,0.666666666667,0.666666666667}{blood} tests that are combined with a \colorbox[rgb]{1,0.0,0.0}{liver} function panel too . But as far as specifics , I 'm not too sure .\\
\hline
\hline
original & Business and Finance&how do i find out what i am realy meant to do in life?  As Joseph Campbell used to say "follow your bliss". n nLife is about trying out things you are interested in, finding out whether you like it or not.  As it says on the shampoo bottle "rinse and repeat". n nBut key to this is the doing.  The thinking about it is good too.  But the doing is better.\\
\hline
tfidf&Family and Relationships&how do i find \colorbox[rgb]{1,0.666666666667,0.666666666667}{out} what i am realy meant to do in life ? As Joseph Campbell used to say `` follow your bliss '' . n nLife is about trying out things you are \colorbox[rgb]{1,0.0,0.0}{interested} in , finding out whether \colorbox[rgb]{1,0.333333333333,0.333333333333}{you} like it or not . As it says on the shampoo bottle `` rinse and repeat '' . n nBut key to this is the doing . The thinking about it is good too . But the doing is better .\\
\hline
wcnn&Business and Finance&how do i find out what i am realy meant to do in life ? As Joseph Campbell used to say `` follow your \colorbox[rgb]{1,0.0,0.0}{bliss} '' . n nLife is about trying out things you are interested in , finding out whether you like it or not . As it says on the shampoo bottle `` \colorbox[rgb]{1,0.333333333333,0.333333333333}{rinse} and repeat '' \colorbox[rgb]{1,0.666666666667,0.666666666667}{.} n nBut key to this is the doing . The thinking about it is good too . But the doing is better .\\
\hline
\hline
original & Computers and Internet&How do I find the correct spelling of an email if I have it slightly mispelled?  spell check.\\
\hline
tfidf&Education and Reference&How do I find the \colorbox[rgb]{1,0.0,0.0}{correct} \colorbox[rgb]{1,0.666666666667,0.666666666667}{spelling} of an email if I have it slightly mispelled ? \colorbox[rgb]{1,0.333333333333,0.333333333333}{spell} check .\\
\hline
wcnn&Computers and Internet&How do I find the correct spelling \colorbox[rgb]{1,0.666666666667,0.666666666667}{of} \colorbox[rgb]{1,0.333333333333,0.333333333333}{an} \colorbox[rgb]{1,0.0,0.0}{email} if I have it slightly mispelled ? spell check .\\
\hline
\hline
original & Society and Culture&Why don't gay guys give fat guys the time of day? How did gay guys end up so shallow? Women are with fat guys all the time, they even make TV shows around it. It seems that a majority of gay guys don't have very good morals. its because there are a lot of gay guys out there that want their boyfriends to look like Abercrombie and Fitch models...those are the jerks that move from guy to guy...which is sad... n n...I have a crush on this guy and he's a bit overweight and I dont care...b/c his personality is awesome!\\
\hline
tfidf&Family and Relationships&Why do n't gay guys give fat guys the time of day ? How did gay guys end up so shallow ? Women are with fat guys all the time , they even make TV shows around it . It seems that a majority of gay guys do n't have very good morals . its because there are a lot of gay \colorbox[rgb]{1,0.666666666667,0.666666666667}{guys} out there that want their boyfriends to look like Abercrombie and Fitch models ... those are the jerks that move from \colorbox[rgb]{1,0.333333333333,0.333333333333}{guy} to \colorbox[rgb]{1,0.0,0.0}{guy} ... which is sad ... n n. .\\
\hline
wcnn&Society and Culture&Why do n't gay guys give fat guys the time of day ? How did gay guys end up so shallow ? Women are with fat guys all the time , they even make TV shows around it . It seems that a majority of \colorbox[rgb]{1,0.666666666667,0.666666666667}{gay} guys do n't have very good \colorbox[rgb]{1,0.0,0.0}{morals} . its because there are a lot of \colorbox[rgb]{1,0.333333333333,0.333333333333}{gay} guys out there that want their boyfriends to look like Abercrombie and Fitch models ... those are the jerks that move from guy to guy ... which is sad ... n n. .\\
\hline
\hline
original & Family and Relationships&How effective is Speed Dating?  Pretty effective according to some people I know that have participated.\\
\hline
tfidf&Health&How \colorbox[rgb]{1,0.0,0.0}{effective} is Speed Dating ? Pretty \colorbox[rgb]{1,0.333333333333,0.333333333333}{effective} according to some people I know that \colorbox[rgb]{1,0.666666666667,0.666666666667}{have} participated .\\
\hline
wcnn&Family and Relationships&How effective is Speed \colorbox[rgb]{1,0.0,0.0}{Dating} \colorbox[rgb]{1,0.333333333333,0.333333333333}{?} \colorbox[rgb]{1,0.666666666667,0.666666666667}{Pretty} effective according to some people I know that have participated .\\
\hline
\hline
original & Health&amir's kalonji oil? detail of where it is manufactured. nif possible contact details. why are you asking that are u suffering form any side effects plz answer me i will let u give details more\\
\hline
tfidf&Science and Mathematics&amir 's kalonji oil ? detail of where it \colorbox[rgb]{1,0.666666666667,0.666666666667}{is} manufactured . \colorbox[rgb]{1,0.333333333333,0.333333333333}{nif} \colorbox[rgb]{1,0.0,0.0}{possible} contact details . why are you asking that are u suffering form any side effects plz answer me i will let u give details more\\
\hline
wcnn&Health&amir 's kalonji oil ? detail of where it is manufactured . nif possible contact details . why are you asking that are u suffering form \colorbox[rgb]{1,0.666666666667,0.666666666667}{any} \colorbox[rgb]{1,0.333333333333,0.333333333333}{side} \colorbox[rgb]{1,0.0,0.0}{effects} plz answer me i will let u give details more\\
\hline
\hline
original & Entertainment and Music&What would you do for fun on a sunday night?  it depends on the ppl that are involved\\
\hline
tfidf&Family and Relationships&What would \colorbox[rgb]{1,0.333333333333,0.333333333333}{you} do for fun on a sunday \colorbox[rgb]{1,0.0,0.0}{night} ? it depends on the \colorbox[rgb]{1,0.666666666667,0.666666666667}{ppl} that are involved\\
\hline
wcnn&Entertainment and Music&What would you \colorbox[rgb]{1,0.666666666667,0.666666666667}{do} for \colorbox[rgb]{1,0.0,0.0}{fun} on a \colorbox[rgb]{1,0.333333333333,0.333333333333}{sunday} night ? it depends on the ppl that are involved\\
\hline
\hline
original & Education and Reference&can you tell me the difference between goal and aim?how can I distinguish words like that? for example rent and hire or job and work etc.. please help me!! the difference is subtle, but real: aim is the direction you intend, goal is the outcome you want, aim is about the trajectory, and goal about the destination. Some examples... n nI aim at the target. My goal is to hit the target when I fire. n nMy goal is to answer this question, so I aim to explain myself clearly. n nMy goal is pass my exam, so I aim to learn as much as I can before it.\\
\hline
tfidf&Computers and Internet&can you tell me the difference between goal and \colorbox[rgb]{1,0.0,0.0}{aim?how} can I distinguish words like that ? for example rent and hire or job and work etc. . the difference is subtle , but real : aim is the direction you intend , goal is the outcome you want , aim is about the trajectory , and goal about the destination . Some examples ... n nI \colorbox[rgb]{1,0.333333333333,0.333333333333}{aim} at the target . My goal is to hit the target when I fire . n nMy goal is to answer this question , so I aim to explain myself clearly . n nMy goal is pass my exam , so I \colorbox[rgb]{1,0.666666666667,0.666666666667}{aim} to learn as much as I can before it .\\
\hline
wcnn&Education and Reference&can you tell me the difference between goal and aim?how can I distinguish \colorbox[rgb]{1,0.333333333333,0.333333333333}{words} like that ? for example rent and hire or job and work etc. . the difference is subtle , but real : aim is the direction you intend , goal is the outcome you want , aim is about the trajectory , and goal about the destination . Some \colorbox[rgb]{1,0.666666666667,0.666666666667}{examples} ... n nI aim at the target . My goal is to hit the target when I fire . n nMy goal is to answer this question , so I aim to explain myself clearly . n nMy goal is pass my \colorbox[rgb]{1,0.0,0.0}{exam} , so I aim to learn as much as I can before it .\\
\hline
\hline
original & Business and Finance&Has white collar crime increased since enron?  Yes\\
\hline
tfidf&Politics and Government&Has \colorbox[rgb]{1,0.333333333333,0.333333333333}{white} collar \colorbox[rgb]{1,0.0,0.0}{crime} increased \colorbox[rgb]{1,0.666666666667,0.666666666667}{since} enron ? Yes\\
\hline
wcnn&Business and Finance&Has white \colorbox[rgb]{1,0.666666666667,0.666666666667}{collar} crime increased since \colorbox[rgb]{1,0.0,0.0}{enron} ? \colorbox[rgb]{1,0.333333333333,0.333333333333}{Yes}\\
\hline
\hline
original & Sports&The way Australian team  behaved with  Mr Sharad Pawar was really bad or media is giving it unnessary hike ???  All things that happened was really very bad. nBut I would like to appreciate the role of media for bringing it into notice.\\
\hline
tfidf&Entertainment and Music&The way Australian team behaved with \colorbox[rgb]{1,0.333333333333,0.333333333333}{Mr} Sharad Pawar was really bad or media is giving it unnessary hike ??? All things that \colorbox[rgb]{1,0.0,0.0}{happened} was really very bad . nBut I would like to appreciate the role of \colorbox[rgb]{1,0.666666666667,0.666666666667}{media} for bringing it into notice .\\
\hline
wcnn&Sports&The way Australian \colorbox[rgb]{1,0.0,0.0}{team} behaved with Mr Sharad Pawar was really bad or media is giving it \colorbox[rgb]{1,0.666666666667,0.666666666667}{unnessary} \colorbox[rgb]{1,0.333333333333,0.333333333333}{hike} ??? All things that happened was really very bad . nBut I would like to appreciate the role of media for bringing it into notice .\\
\hline
\hline
original & Entertainment and Music&What is a web siste that you can download music for FREE or a program that you can download thats for FREE!?  http://www.jimmyr.com/BestPeertoPeerNetworks.php\\
\hline
tfidf&Computers and Internet&What is a \colorbox[rgb]{1,0.333333333333,0.333333333333}{web} siste that you can download music for FREE or a \colorbox[rgb]{1,0.0,0.0}{program} that you can \colorbox[rgb]{1,0.666666666667,0.666666666667}{download} thats for FREE !? http://www.jimmyr.com/BestPeertoPeerNetworks.php\\
\hline
wcnn&Entertainment and Music&What is a web siste that \colorbox[rgb]{1,0.333333333333,0.333333333333}{you} can download \colorbox[rgb]{1,0.0,0.0}{music} for FREE or a program that \colorbox[rgb]{1,0.666666666667,0.666666666667}{you} can download thats for FREE !? http://www.jimmyr.com/BestPeertoPeerNetworks.php\\
\hline
\hline
original & Science and Mathematics&IS THERE SUCH A THING AS A STUPID OR DUMB GENIOUS???  Genius only refers to a person's IQ rating, which can be just about anywhere on the charts for anyone you meet.  Some people have no idea how to start a car, but they could quote to you how to solve algorithims in advanced physics by using pencil shavings.  Other people have a very strong practical knowledge (look at a leaky pipe and tell you how to better install plumbing through your house), but have trouble with non-practical knowledge (see the reference to physics above).  Everyone is stupid and smart in their own respective ways....that is what makes people so interesting.\\
\hline
tfidf&Education and Reference&IS THERE SUCH A THING AS A STUPID OR DUMB GENIOUS ??? Genius only \colorbox[rgb]{1,0.666666666667,0.666666666667}{refers} to a person 's \colorbox[rgb]{1,0.333333333333,0.333333333333}{IQ} rating , which can be just about anywhere on the charts for anyone you meet . Some people have no idea how to start a car , but they could \colorbox[rgb]{1,0.0,0.0}{quote} to you how to solve algorithims in advanced physics by using pencil shavings . Other people have a very strong practical knowledge -LRB- look at a leaky pipe and tell you how to better install plumbing through your house -RRB- , but have trouble with non-practical knowledge -LRB- see the reference to physics above -RRB- . Everyone is stupid and smart in their own respective ways ... that is what makes people so interesting .\\
\hline
wcnn&Science and Mathematics&IS THERE SUCH A THING AS A STUPID OR DUMB GENIOUS ??? Genius only refers to a person 's IQ rating , which can be just about anywhere on the charts for anyone you meet . Some people have no idea how to start a car , but they could quote to you how to solve algorithims in advanced \colorbox[rgb]{1,0.0,0.0}{physics} by using pencil shavings . Other people have a very strong practical knowledge -LRB- look at a leaky \colorbox[rgb]{1,0.666666666667,0.666666666667}{pipe} and tell you how to better install plumbing through your house -RRB- , but have trouble with non-practical knowledge -LRB- see the reference to \colorbox[rgb]{1,0.333333333333,0.333333333333}{physics} above -RRB- . Everyone is stupid and smart in their own respective ways ... that is what makes people so interesting .\\
\hline
\hline
original & Society and Culture&Can anyone out there tell me one thing in life that is not justifyable?  Intolerance. Child Abuse.\\
\hline
tfidf&Family and Relationships&Can anyone \colorbox[rgb]{1,0.333333333333,0.333333333333}{out} there tell \colorbox[rgb]{1,0.0,0.0}{me} one thing in life that is not justifyable ? Intolerance . \colorbox[rgb]{1,0.666666666667,0.666666666667}{Child} Abuse .\\
\hline
wcnn&Society and Culture&Can anyone out there tell me one thing \colorbox[rgb]{1,0.666666666667,0.666666666667}{in} \colorbox[rgb]{1,0.333333333333,0.333333333333}{life} that is not justifyable ? \colorbox[rgb]{1,0.0,0.0}{Intolerance} . Child Abuse .\\
\hline
\hline
original & Entertainment and Music&I need to cancel a membership with BMG Music.? I guess I ordered a CD through BMG but I don't remember doing this.  I have not received the CD nor do I want it.  Please stop this membership Go to their website @ www.bmg.com and go to customer service or contact us and their is space that has send an email and put down you want to cancel and send the cd back and that will solve any issues with them.\\
\hline
tfidf&Computers and Internet&I need to cancel a membership with BMG Music . I guess I ordered a CD through BMG but I do n't remember doing this . I have not received the CD nor do I want it . Please stop this membership Go to their \colorbox[rgb]{1,0.0,0.0}{website} @ www.bmg.com and go to customer \colorbox[rgb]{1,0.666666666667,0.666666666667}{service} or contact us and their is space that has send an \colorbox[rgb]{1,0.333333333333,0.333333333333}{email} and put down you want to cancel and send the cd back and that will solve any issues with them .\\
\hline
wcnn&Entertainment and Music&I need to cancel a membership with BMG \colorbox[rgb]{1,0.0,0.0}{Music} . I guess I ordered a CD through BMG but I do n't remember doing this . I have not received the \colorbox[rgb]{1,0.333333333333,0.333333333333}{CD} nor do I want it . Please stop this membership Go to their website @ www.bmg.com and go to customer service or contact us and their is space that has send an email and put down you want to cancel and send the \colorbox[rgb]{1,0.666666666667,0.666666666667}{cd} back and that will solve any issues with them .\\
\hline
\hline
original & Science and Mathematics&how can i draw a compound angle in AutoCad? i have 2 trapazoid shapes connecting @ -30 degrees in a side view and -15 degrees in a top view.  how can i recreate this compound angle on a 2d drawing to show the correct correction? use the " flatten " command, follow these procedures: n1- You have to be in the plan view, do this by typing "PLAN" then press Enter twice n2- Type"FLATTEN" and this is an EXPRESS command, if there's a "UNKNOWN COMMAND" message, then go to Autodesk.com and Download the express tools n3- Chose your compound angle, press enter twice nNote: the FLATTEN command sometimes works better with simple objects "lines better than polylines, Faces better than 3d solids", so please EXPLODE the objects would be a good idea before giving the command.\\
\hline
tfidf&Computers and Internet&how can i draw a compound angle in AutoCad ? i have 2 trapazoid shapes connecting @ -30 degrees in a side view and -15 degrees in a top view . how can i recreate this compound angle on a 2d drawing to show the correct correction ? use the '' flatten '' command , follow these procedures : n1 - You have to be in the plan view , do this by typing `` PLAN '' then press Enter twice n2 - Type `` FLATTEN '' and this is an EXPRESS \colorbox[rgb]{1,0.333333333333,0.333333333333}{command} , if there 's a `` UNKNOWN \colorbox[rgb]{1,0.666666666667,0.666666666667}{COMMAND} '' message , then go to Autodesk.com and Download the express tools n3 - Chose your compound angle , press enter twice nNote : the FLATTEN command sometimes works better with simple objects `` lines better than polylines , Faces better than 3d solids '' , so please EXPLODE the objects would be a good idea before giving the \colorbox[rgb]{1,0.0,0.0}{command} .\\
\hline
wcnn&Science and Mathematics&how can i draw a compound angle in AutoCad ? i have 2 trapazoid shapes connecting @ -30 degrees in a side view and -15 degrees in a top view . how can i recreate this \colorbox[rgb]{1,0.333333333333,0.333333333333}{compound} angle on a 2d drawing to show the correct correction ? use the '' flatten '' command , follow these procedures : n1 - You have to be in the plan view , do this by typing `` PLAN '' then press Enter twice n2 - Type `` FLATTEN '' and this is an EXPRESS command , if there 's a `` UNKNOWN COMMAND '' message , then go to Autodesk.com and Download the express tools n3 - Chose your \colorbox[rgb]{1,0.666666666667,0.666666666667}{compound} angle , press enter twice nNote : the FLATTEN command sometimes works better with simple objects `` lines better than polylines , Faces better than 3d \colorbox[rgb]{1,0.0,0.0}{solids} '' , so please EXPLODE the objects would be a good idea before giving the command .\\
\hline
\hline
original & Society and Culture&Is it possible Jesus did not rise from the dead 3 days later but awoke from a injury induced coma? No doctors or equipment to monitor heat and brain! Had just been through major trauma and blood loss!  A specific time limit to get burried so soul could asend(8hours) common practice for the time! **********It has been said that the Romans would jam a spear in those that were crucified to ensure that they were dead "Also a "common practice for that time", I highly doubt anyone who had 4 gaping holes in His hands and feet and was beaten and bruised so badly with a hole in His stomach could make a full recovery in three days without being resurrected by God.********\\
\hline
tfidf&Health&Is it possible Jesus did not rise from the dead 3 days later but awoke from a injury induced coma ? No \colorbox[rgb]{1,0.0,0.0}{doctors} or equipment to monitor heat and brain ! Had just been through major trauma and \colorbox[rgb]{1,0.666666666667,0.666666666667}{blood} loss ! A specific time limit to get burried so soul could asend -LRB- 8hours -RRB- common practice for the time ! ********** It has been said that the Romans would jam a spear in those that were crucified to ensure that they were dead `` Also a `` common practice for that time '' , I highly doubt anyone who had 4 gaping holes in His hands and feet and was beaten and bruised so badly with a hole in His \colorbox[rgb]{1,0.333333333333,0.333333333333}{stomach} could make a full recovery in three days without being resurrected by God . ********\\
\hline
wcnn&Society and Culture&Is it possible \colorbox[rgb]{1,0.0,0.0}{Jesus} did not rise from the dead 3 days later but awoke from a injury induced coma ? No doctors or equipment to monitor heat and brain ! Had just been through major trauma and blood loss ! A specific time limit to get burried so soul could asend -LRB- 8hours -RRB- common practice for the time ! ********** It has been said that the Romans would jam a spear in those that were crucified to ensure that they were dead `` Also a `` common practice for that time '' , I highly doubt anyone who had 4 gaping holes in His hands and feet and was beaten and bruised so badly with a hole in His stomach could make a full recovery in three days without being \colorbox[rgb]{1,0.666666666667,0.666666666667}{resurrected} by \colorbox[rgb]{1,0.333333333333,0.333333333333}{God} . ********\\
\hline
\hline
original & Science and Mathematics&Could you please give me a filipino mathematician w/ picture and info plsss.?  here is a link , u might have to read a lil bout the guy\\
\hline
tfidf&Entertainment and Music&Could you please give \colorbox[rgb]{1,0.333333333333,0.333333333333}{me} a filipino mathematician w / picture and info plsss . here is a link , u might have to read a \colorbox[rgb]{1,0.0,0.0}{lil} bout \colorbox[rgb]{1,0.666666666667,0.666666666667}{the} guy\\
\hline
wcnn&Science and Mathematics&Could you please give me \colorbox[rgb]{1,0.666666666667,0.666666666667}{a} filipino \colorbox[rgb]{1,0.0,0.0}{mathematician} \colorbox[rgb]{1,0.333333333333,0.333333333333}{w} / picture and info plsss . here is a link , u might have to read a lil bout the guy\\
\hline
\hline
original & Entertainment and Music&Looking for a good movie that promotes "team building" (other than Rembr the Titans)?  D2:The Mighty Ducks\\
\hline
tfidf&Sports&Looking for a good movie that promotes `` \colorbox[rgb]{1,0.0,0.0}{team} building '' -LRB- other than Rembr the \colorbox[rgb]{1,0.666666666667,0.666666666667}{Titans} -RRB- ? D2 : The Mighty \colorbox[rgb]{1,0.333333333333,0.333333333333}{Ducks}\\
\hline
wcnn&Entertainment and Music&Looking for a good \colorbox[rgb]{1,0.0,0.0}{movie} that promotes `` team building '' -LRB- other than Rembr the \colorbox[rgb]{1,0.333333333333,0.333333333333}{Titans} -RRB- ? D2 : The Mighty \colorbox[rgb]{1,0.666666666667,0.666666666667}{Ducks}\\
\hline
\hline
original & Science and Mathematics&What's the meaning of life? I had to ask... nit seems otehrs did as well...  nhttp://answers.yahoo.com/question/;ylt=AqdEfDqF4ECfuuXDkoUurElIzKIX?qid=1006032009043 nhttp://answers.yahoo.com/question/;ylt=AiSZHVaKg1WGA83OeFgvkB1IzKIX?qid=1005122501571 nhttp://answers.yahoo.com/question/;ylt=AokIJSctp03Vk3MPMBsnglpIzKIX?qid=1006031517421 nhttp://answers.yahoo.com/question/;ylt=AtkinYQl0uEUNYxglfDeq39IzKIX?qid=1005120800556 n nI, unlike them, thought this question would be better suited for the physicists out there ;-) the meaning of life is living. n nif you do not live, there is no meaning.\\
\hline
tfidf&Society and Culture&What 's the meaning of \colorbox[rgb]{1,0.0,0.0}{life} ? I had to ask ... nit seems otehrs did as well ... nhttp : / / answers.yahoo.com/question/;ylt=AqdEfDqF4ECfuuXDkoUurElIzKIX?qid=1006032009043 nhttp : / / answers.yahoo.com/question/;ylt=AiSZHVaKg1WGA83OeFgvkB1IzKIX?qid=1005122501571 nhttp : / / answers.yahoo.com/question/;ylt=AokIJSctp03Vk3MPMBsnglpIzKIX?qid=1006031517421 nhttp : / / answers.yahoo.com/question/;ylt=AtkinYQl0uEUNYxglfDeq39IzKIX?qid=1005120800556 n nI , unlike them , thought this question would be better suited for the physicists out there ;--RRB- the meaning of \colorbox[rgb]{1,0.333333333333,0.333333333333}{life} is \colorbox[rgb]{1,0.666666666667,0.666666666667}{living} . n nif you do not live , there is no meaning .\\
\hline
wcnn&Science and Mathematics&What 's the meaning of life ? I had to ask ... nit seems otehrs did as well ... nhttp : / / answers.yahoo.com/question/;ylt=AqdEfDqF4ECfuuXDkoUurElIzKIX?qid=1006032009043 nhttp : / / answers.yahoo.com/question/;ylt=AiSZHVaKg1WGA83OeFgvkB1IzKIX?qid=1005122501571 nhttp : / / answers.yahoo.com/question/;ylt=AokIJSctp03Vk3MPMBsnglpIzKIX?qid=1006031517421 nhttp : / / answers.yahoo.com/question/;ylt=AtkinYQl0uEUNYxglfDeq39IzKIX?qid=1005120800556 n nI , unlike them , thought this question would be better \colorbox[rgb]{1,0.333333333333,0.333333333333}{suited} for \colorbox[rgb]{1,0.666666666667,0.666666666667}{the} \colorbox[rgb]{1,0.0,0.0}{physicists} out there ;--RRB- the meaning of life is living . n nif you do not live , there is no meaning .\\
\hline
\hline
original & Family and Relationships&Does anyone know what tough love is? Its not beating your kids,you boneheads. Tough love is to discontinue assistance to someone to prevent yourself from enabling someone to continue on a path of dependence and force them to make choices to take a stand on their own behalf.\\
\hline
tfidf&Education and Reference&Does anyone know \colorbox[rgb]{1,0.666666666667,0.666666666667}{what} \colorbox[rgb]{1,0.333333333333,0.333333333333}{tough} love is ? Its not beating your kids , you boneheads . \colorbox[rgb]{1,0.0,0.0}{Tough} love is to discontinue assistance to someone to prevent yourself from enabling someone to continue on a path of dependence and force them to make choices to take a stand on their own behalf .\\
\hline
wcnn&Family and Relationships&Does anyone know what tough \colorbox[rgb]{1,0.0,0.0}{love} is ? Its not beating your kids , you boneheads . Tough \colorbox[rgb]{1,0.333333333333,0.333333333333}{love} is to discontinue assistance to \colorbox[rgb]{1,0.666666666667,0.666666666667}{someone} to prevent yourself from enabling someone to continue on a path of dependence and force them to make choices to take a stand on their own behalf .\\
\hline
\hline
original & Education and Reference&what are the jobs each sex is good at? some say that men are better at engineering ,or the best cooks are men eventhoughthere are women who cook more or women should only be teachers. Basic idea is that men are less sensitive than women. n nSo men are better at heavy physical labor and adverse environments (e.g. hot kitchen of a restaurant). Also men are more comfortable with uncertainty (mainly b/c they do not give a sh*t) e.g. in business management.  n nWomen are better when attention to detail is needed, or maintaining something in order, or at dealing with people.\\
\hline
tfidf&Business and Finance&what are the \colorbox[rgb]{1,0.0,0.0}{jobs} each sex is good at ? some say that men are better at engineering , or the best cooks are men eventhoughthere are women who cook more or women should only be teachers . Basic idea is that men are less sensitive than women . n nSo men are better at heavy physical labor and adverse environments -LRB- e.g. hot kitchen of a restaurant -RRB- . Also men are more comfortable with uncertainty -LRB- mainly b/c they do not give a sh*t -RRB- e.g. in \colorbox[rgb]{1,0.333333333333,0.333333333333}{business} \colorbox[rgb]{1,0.666666666667,0.666666666667}{management} . n nWomen are better when attention to detail is needed , or maintaining something in order , or at dealing with people .\\
\hline
wcnn&Education and Reference&what are the jobs each sex is good at ? some say that men are better at engineering , or the best cooks are men eventhoughthere are women who cook more or women should only be \colorbox[rgb]{1,0.0,0.0}{teachers} . Basic idea is that men are less sensitive than women . n nSo men are better at heavy physical labor and adverse \colorbox[rgb]{1,0.333333333333,0.333333333333}{environments} -LRB- \colorbox[rgb]{1,0.666666666667,0.666666666667}{e.g.} hot kitchen of a restaurant -RRB- . Also men are more comfortable with uncertainty -LRB- mainly b/c they do not give a sh*t -RRB- e.g. in business management . n nWomen are better when attention to detail is needed , or maintaining something in order , or at dealing with people .\\
\hline
\hline
original & Education and Reference&What are some plants and animals in the United Kingdom? this is for homework. watermelon and humans.\\
\hline
tfidf&Science and Mathematics&What are some \colorbox[rgb]{1,0.333333333333,0.333333333333}{plants} and \colorbox[rgb]{1,0.666666666667,0.666666666667}{animals} in the United Kingdom ? this is for homework . watermelon and \colorbox[rgb]{1,0.0,0.0}{humans} .\\
\hline
wcnn&Education and Reference&What are some \colorbox[rgb]{1,0.333333333333,0.333333333333}{plants} and \colorbox[rgb]{1,0.666666666667,0.666666666667}{animals} in the United Kingdom ? this is for \colorbox[rgb]{1,0.0,0.0}{homework} . watermelon and humans .\\
\hline
\hline
original & Health&What is retina detachment, and what are some solutions for this problem?  RETINAL DETACHMENT IS A DISEASE THAT BLINDS.........SEE A SPECIALIST\\
\hline
tfidf&Science and Mathematics&What \colorbox[rgb]{1,0.0,0.0}{is} retina detachment , and what are some \colorbox[rgb]{1,0.666666666667,0.666666666667}{solutions} for this problem ? RETINAL DETACHMENT \colorbox[rgb]{1,0.333333333333,0.333333333333}{IS} A DISEASE THAT BLINDS ... SEE A SPECIALIST\\
\hline
wcnn&Health&What is \colorbox[rgb]{1,0.333333333333,0.333333333333}{retina} detachment , and what are some solutions for this problem ? RETINAL DETACHMENT IS A \colorbox[rgb]{1,0.0,0.0}{DISEASE} THAT BLINDS ... SEE A \colorbox[rgb]{1,0.666666666667,0.666666666667}{SPECIALIST}\\
\hline
\hline
original & Family and Relationships&Do you think these are working? The folowing link shows baby dolls made of silicon ruber. nmainly in Japan men are buying it. ndo you think are these dolse are working for sex? nis it really enjoyable naturally or what? n nhttp://www.realdoll.com/sample14.asp HOT! n ni so want one!\\
\hline
tfidf&Business and Finance&Do you think these are \colorbox[rgb]{1,0.666666666667,0.666666666667}{working} ? The folowing link shows baby dolls made of silicon ruber . nmainly in Japan men are \colorbox[rgb]{1,0.333333333333,0.333333333333}{buying} it . ndo you think are these dolse are \colorbox[rgb]{1,0.0,0.0}{working} for sex ? nis it really enjoyable naturally or what ? n nhttp : / / www.realdoll.com/sample14.asp HOT ! n ni so want one !\\
\hline
wcnn&Family and Relationships&Do you think these are working ? The folowing link shows baby dolls made of silicon ruber . nmainly in Japan \colorbox[rgb]{1,0.333333333333,0.333333333333}{men} are buying it . ndo you think are these dolse are working for \colorbox[rgb]{1,0.0,0.0}{sex} ? nis it really \colorbox[rgb]{1,0.666666666667,0.666666666667}{enjoyable} naturally or what ? n nhttp : / / www.realdoll.com/sample14.asp HOT ! n ni so want one !\\
\hline
\hline
original & Health&A Friend With Dysthymia? I have a freind who suffers from Dysthymia.  Is there anything I can do to help him? This is very informative site............... n n(You sound like a great friend, just the sort of thing to help lift someones mood!)\\
\hline
tfidf&Business and Finance&A \colorbox[rgb]{1,0.333333333333,0.333333333333}{Friend} With Dysthymia ? I have a freind who suffers from Dysthymia . Is there anything I can \colorbox[rgb]{1,0.0,0.0}{do} \colorbox[rgb]{1,0.666666666667,0.666666666667}{to} help him ? This is very informative site ... .\\
\hline
wcnn&Health&A Friend With Dysthymia ? \colorbox[rgb]{1,0.666666666667,0.666666666667}{I} have a freind who \colorbox[rgb]{1,0.0,0.0}{suffers} from Dysthymia . Is there anything I can do to help him ? This is very \colorbox[rgb]{1,0.333333333333,0.333333333333}{informative} site ... .\\
\hline
\hline
original & Education and Reference&What is your favorite quote? Mine's different pretty much everyday... But one of the best is:  n    To keep your marriage brimming, n    With love in the loving cup, n    Whenever you're wrong admit it; n    Whenever you're right shut up.    ~ Ogden Nash I have a few favorites, but one in the same vein as yours: n n"It is better to keep your mouth closed and be thought a fool than to open it and remove all doubt." n--Attributed to Samuel Lonhorn Clements (Mark Twain), althoug perhaps in error. n nAlbert Einstein is another person with some great quotes: n n"Reality is merely an illusion, albeit a very persistent one." n n"Great spirits have always encountered violent opposition from mediocre minds." n n nI got some other good answers when I asked the same question a few days ago.  You can see the answers I got at http://answers.yahoo.com/question/index;ylt=AvSuaemUmliM4N0qKYH00fsy6IX?qid=1005121802855\\
\hline
tfidf&Society and Culture&What is your favorite quote ? Mine 's different pretty much everyday ... But one of the best is : n To keep your marriage brimming , n With love in the loving cup , n Whenever you 're wrong admit it ; n Whenever you 're right shut up . ~ Ogden Nash I have a few favorites , but one in the same vein as yours : n n `` It is better to keep your mouth closed and be thought a fool than to open it and remove all doubt . '' n -- Attributed to Samuel Lonhorn Clements -LRB- Mark Twain -RRB- , althoug perhaps in error . n nAlbert Einstein is another \colorbox[rgb]{1,0.666666666667,0.666666666667}{person} with some great quotes : n n `` Reality is merely an illusion , albeit a very persistent one . '' n n `` Great \colorbox[rgb]{1,0.0,0.0}{spirits} have always encountered violent opposition from mediocre minds . '' n n nI got some other good answers when I asked the same question a few days ago . You can see the answers I got at \colorbox[rgb]{1,0.333333333333,0.333333333333}{http://answers.yahoo.com/question/index;ylt=AvSuaemUmliM4N0qKYH00fsy6IX?qid=1005121802855}\\
\hline
wcnn&Education and Reference&What is your favorite \colorbox[rgb]{1,0.0,0.0}{quote} ? Mine 's different pretty much everyday ... But one of the best is : n To keep your marriage brimming , n With love in the loving cup , n Whenever you 're wrong admit it ; n Whenever you 're right shut up . ~ Ogden Nash I have a few favorites , but one in the same vein as yours : n n `` It is better to keep your mouth closed and be thought a fool than to open it and remove all doubt . '' n -- Attributed to Samuel Lonhorn Clements -LRB- Mark \colorbox[rgb]{1,0.666666666667,0.666666666667}{Twain} -RRB- , althoug perhaps in error . n nAlbert Einstein is another person with some great \colorbox[rgb]{1,0.333333333333,0.333333333333}{quotes} : n n `` Reality is merely an illusion , albeit a very persistent one . '' n n `` Great spirits have always encountered violent opposition from mediocre minds . '' n n nI got some other good answers when I asked the same question a few days ago . You can see the answers I got at http://answers.yahoo.com/question/index;ylt=AvSuaemUmliM4N0qKYH00fsy6IX?qid=1005121802855\\
\hline
\hline
original & Politics and Government&what is the origin of graft and corruption?  Personal realization of a lack of accountability. n"Hey, I can get a little extra out of this without anyone realizing it."\\
\hline
tfidf&Society and Culture&what is the \colorbox[rgb]{1,0.0,0.0}{origin} of graft and corruption ? Personal realization of a \colorbox[rgb]{1,0.333333333333,0.333333333333}{lack} of accountability . n `` Hey , I can get a little extra out of \colorbox[rgb]{1,0.666666666667,0.666666666667}{this} without anyone realizing it . ''\\
\hline
wcnn&Politics and Government&what is the origin of \colorbox[rgb]{1,0.333333333333,0.333333333333}{graft} \colorbox[rgb]{1,0.666666666667,0.666666666667}{and} \colorbox[rgb]{1,0.0,0.0}{corruption} ? Personal realization of a lack of accountability . n `` Hey , I can get a little extra out of this without anyone realizing it . ''\\
\hline
\hline
original & Computers and Internet&Why do I see so many negative posts about WIldblue Satellite Internet when I go to the forums? It seems that there are a disproportionate amount of negative reviews about Wildblue satelilte internet on the forums that I go to. nThis makes me leary of the service since I have no prior experience in using their system.  Is there anyone out there who  currently subscribes to Willdblue that could give me an accurate assessment of how good/bad it is?  Thanks! the purpose of a forum is to exchange ideas ...it would seem to me that you already got your assessment of Wildblue from the other forums ...  since you dont believe or trust their assessment, you should try them out and form your own opinion.  In my experience with forums, they are generally accurate when discussing service or product performance .. I recommend you try CNET for their evaluation, however, if Wildblue is an advertiser, they may not have a fair or complete evaluation either ... what does Consumer Reports (they operate without advertising so they can stay impartial) say about them?\\
\hline
tfidf&Business and Finance&Why do I see so many negative posts about WIldblue Satellite Internet when I go to the forums ? It seems that there are a disproportionate amount of negative reviews about Wildblue satelilte internet on the forums that I go to . nThis makes me leary of the service since I have no prior experience in using their system . Is there anyone out there who currently subscribes to Willdblue that could give me an accurate assessment of how good/bad it is ? Thanks ! the purpose of a forum is to \colorbox[rgb]{1,0.333333333333,0.333333333333}{exchange} ideas ... it would seem to me that you already got your assessment of Wildblue from the other forums ... since you dont believe or trust their assessment , you should try them out and form your own opinion . In my experience with forums , they are generally accurate when discussing service or \colorbox[rgb]{1,0.666666666667,0.666666666667}{product} performance . I recommend you try CNET for their evaluation , however , if Wildblue is an advertiser , they may not have a fair or complete evaluation either ... what does Consumer Reports -LRB- they operate without \colorbox[rgb]{1,0.0,0.0}{advertising} so they can stay impartial -RRB- say about them ?\\
\hline
wcnn&Computers and Internet&Why do I see so many negative posts about WIldblue Satellite \colorbox[rgb]{1,0.333333333333,0.333333333333}{Internet} when I go to the forums ? It seems that there are a disproportionate amount of negative reviews about Wildblue satelilte \colorbox[rgb]{1,0.666666666667,0.666666666667}{internet} on the forums that I go to . nThis makes me leary of the service since I have no prior experience in using their system . Is there anyone out there who currently subscribes to Willdblue that could give me an accurate assessment of how good/bad it is ? Thanks ! the purpose of a forum is to exchange ideas ... it would seem to me that you already got your assessment of Wildblue from the other forums ... since you dont believe or trust their assessment , you should try them out and form your own opinion . In my experience with \colorbox[rgb]{1,0.0,0.0}{forums} , they are generally accurate when discussing service or product performance . I recommend you try CNET for their evaluation , however , if Wildblue is an advertiser , they may not have a fair or complete evaluation either ... what does Consumer Reports -LRB- they operate without advertising so they can stay impartial -RRB- say about them ?\\
\hline
\hline
original & Sports&In the world or street racing what does JDM mean?  It means Japan Domestic Market, parts made for the Japanese market specifically.  However, drifters and street racers often import these parts for the USA for certain qualities of the parts that cannot be found in USDM (US Domestic Market) parts.\\
\hline
tfidf&Business and Finance&In the world or street racing what does JDM mean ? It means Japan Domestic \colorbox[rgb]{1,0.666666666667,0.666666666667}{Market} , parts made for the Japanese \colorbox[rgb]{1,0.0,0.0}{market} specifically . However , drifters and street racers often import these parts for the USA for certain qualities of the parts that can not be found in USDM -LRB- US Domestic \colorbox[rgb]{1,0.333333333333,0.333333333333}{Market} -RRB- parts .\\
\hline
wcnn&Sports&In the world or street \colorbox[rgb]{1,0.0,0.0}{racing} what does JDM mean ? It means \colorbox[rgb]{1,0.333333333333,0.333333333333}{Japan} Domestic Market , parts made for the Japanese market specifically . However , drifters and street racers often import these parts for the USA for certain qualities of the \colorbox[rgb]{1,0.666666666667,0.666666666667}{parts} that can not be found in USDM -LRB- US Domestic Market -RRB- parts .\\
\hline
\hline
original & Health&where can i get help for someone who is homeless in gary indiana is there some place he can go to get help? im looking for a shelter or a group home that will take in homeless people he has a job but things are just not working out for him he is in a bad situtation and he need to get out right away. Talk to your local Mental Health Organization they might be able to help your friend.  Or look in the yellow pages for Homeless Shelters too.  Ask questions and find out as much as you can about the facilities that are out there for homeless individuals.  Don't settle for a place if you know that he won't be happy with.  If you still come up with nothing, then you could ask local churches.  Sometimes they can be of assistance too.  Good luck to you and your friend. n nDepending on what your friend is facing in his life will depend upon how willing he is to change his life.  Don't make decisions for him though, you can guide him and support him, but he is the one that has to make the final choice.\\
\hline
tfidf&Family and Relationships&where can i get help for someone who is homeless in gary indiana is there some place he can go to get help ? im looking for a shelter or a group home that will take in homeless people he has a job but things are just not working out for \colorbox[rgb]{1,0.333333333333,0.333333333333}{him} he is in a bad situtation and he need to get out right away . Talk to your local Mental Health Organization they might be able to help your friend . Or look in the yellow pages for Homeless Shelters too . Ask questions and find out as much as you can about the facilities that are out there for homeless individuals . Do n't settle for a place if you know that he wo n't be happy with . If you still come up with nothing , then you could ask local churches . Sometimes they can be of assistance too . Good luck to you and your friend . n nDepending on what your friend is facing in his life will depend upon how willing he is to change his life . Do n't make decisions for \colorbox[rgb]{1,0.0,0.0}{him} though , you can guide him and support \colorbox[rgb]{1,0.666666666667,0.666666666667}{him} , but he is the one that has to make the final choice .\\
\hline
wcnn&Health&where can i get help for someone who is homeless in gary indiana is there some place he can go to get help ? im looking for a shelter or a group home that will take in homeless people he has a job but things are just not working out for him he is in a \colorbox[rgb]{1,0.666666666667,0.666666666667}{bad} situtation and he need to get out right away . Talk to your local \colorbox[rgb]{1,0.333333333333,0.333333333333}{Mental} \colorbox[rgb]{1,0.0,0.0}{Health} Organization they might be able to help your friend . Or look in the yellow pages for Homeless Shelters too . Ask questions and find out as much as you can about the facilities that are out there for homeless individuals . Do n't settle for a place if you know that he wo n't be happy with . If you still come up with nothing , then you could ask local churches . Sometimes they can be of assistance too . Good luck to you and your friend . n nDepending on what your friend is facing in his life will depend upon how willing he is to change his life . Do n't make decisions for him though , you can guide him and support him , but he is the one that has to make the final choice .\\
\hline
\hline
original & Society and Culture&Have you ever had a question in violation on here? I apparently did some? thing wrong.  They pulled a question. Why? I don't know. You ever have any pulled??? I guess I'll have to read the guidlines better. Wonder if this one will be pulled too?? n nPS. It was not religioius, political or worded rudely nor was it racist or anything. Only these two things have to happen for your question to be deleted: n n1. Some immature crybaby who is easily offended reports you  n2. The Y!A staff feel sorry for the little jerk and away goes your question or answer.\\
\hline
tfidf&Politics and Government&Have you ever had a question in \colorbox[rgb]{1,0.666666666667,0.666666666667}{violation} on here ? I apparently did some ? thing wrong . They pulled a question . Why ? I do n't know . You ever have any pulled ??? I guess I 'll have to read the guidlines better . Wonder if this one will be pulled too ?? n nPS . It was not religioius , \colorbox[rgb]{1,0.0,0.0}{political} or worded rudely nor was it \colorbox[rgb]{1,0.333333333333,0.333333333333}{racist} or anything . Only these two things have to happen for your question to be deleted : n n1 . Some immature crybaby who is easily offended reports you n2 . The Y!A staff feel sorry for the little jerk and away goes your question or answer .\\
\hline
wcnn&Society and Culture&Have you ever had a question in violation on here ? I apparently did some ? thing wrong . They pulled a question . Why ? I do n't know . You ever have any pulled ??? I guess I 'll have to read the guidlines better . Wonder if this one will be pulled too ?? n nPS . It was not religioius , political or worded rudely nor was it \colorbox[rgb]{1,0.333333333333,0.333333333333}{racist} or anything . Only these two things have to happen for your question to be deleted : n n1 . Some \colorbox[rgb]{1,0.666666666667,0.666666666667}{immature} crybaby who is easily \colorbox[rgb]{1,0.0,0.0}{offended} reports you n2 . The Y!A staff feel sorry for the little jerk and away goes your question or answer .\\
\hline
\hline
original & Entertainment and Music&What state do the Simpsons live in and how do you know?  no one knows ... it's a running gag on the show as there are so many cities named Springfield. n nThat is unless you can find a Springfield located on the ocean, near mountains, in the middle of the country, both east and west of the Mississippi River and possessing a major airport and a nuclear power plant.\\
\hline
tfidf&Science and Mathematics&What state do the Simpsons live in and how do you know ? no one knows ... it 's a running gag on the show as there are so many cities named Springfield . n nThat \colorbox[rgb]{1,0.666666666667,0.666666666667}{is} unless you can find a Springfield located on the \colorbox[rgb]{1,0.333333333333,0.333333333333}{ocean} , near mountains , in the middle of the country , both east and west of the Mississippi River and possessing a major airport and a nuclear power \colorbox[rgb]{1,0.0,0.0}{plant} .\\
\hline
wcnn&Entertainment and Music&What state do the \colorbox[rgb]{1,0.0,0.0}{Simpsons} live in and how do you know ? no one knows ... it 's a running \colorbox[rgb]{1,0.666666666667,0.666666666667}{gag} on the \colorbox[rgb]{1,0.333333333333,0.333333333333}{show} as there are so many cities named Springfield . n nThat is unless you can find a Springfield located on the ocean , near mountains , in the middle of the country , both east and west of the Mississippi River and possessing a major airport and a nuclear power plant .\\
\hline
\hline
original & Health&where can i find a diabetic clinic that accept medi-cal?  This link (a Federal Government Link to State of California diabeties programs under a State program title) has the contact information I believe you need. nhttp://www.cdc.gov/DIABETES/states/ca.htm\\
\hline
tfidf&Politics and Government&where can i find a diabetic clinic that accept medi-cal ? This link -LRB- a \colorbox[rgb]{1,0.333333333333,0.333333333333}{Federal} \colorbox[rgb]{1,0.0,0.0}{Government} Link to State of \colorbox[rgb]{1,0.666666666667,0.666666666667}{California} diabeties programs under a State program title -RRB- has the contact information I believe you need . nhttp : / / www.cdc.gov/DIABETES/states/ca .\\
\hline
wcnn&Health&where can i find a \colorbox[rgb]{1,0.0,0.0}{diabetic} \colorbox[rgb]{1,0.666666666667,0.666666666667}{clinic} that accept \colorbox[rgb]{1,0.333333333333,0.333333333333}{medi-cal} ? This link -LRB- a Federal Government Link to State of California diabeties programs under a State program title -RRB- has the contact information I believe you need . nhttp : / / www.cdc.gov/DIABETES/states/ca .\\
\hline
\hline
original & Health&Is meningococcal shot given for pain? Is there any other uses for it other than Meningitis?  I was unable to find if the shot is given for any other decease. There is no mention either at http://en.wikipedia.org/wiki/Meningococcal nor http://www.meningococcal.com.au/ it seems like this is the only reason to get such shots. It is stated that this shots are only good for three years, after which there is no hard proof that there is still protection against said decease.\\
\hline
tfidf&Science and Mathematics&Is meningococcal shot given for pain ? \colorbox[rgb]{1,0.333333333333,0.333333333333}{Is} there any other uses for it other than Meningitis ? I was unable to find if the shot is given for any other decease . There is no mention either at http://en.wikipedia.org/wiki/Meningococcal nor http://www.meningococcal.com.au/ it seems like this is the only reason to get such shots . It is stated that this shots are only good for three years , after which there is no hard \colorbox[rgb]{1,0.666666666667,0.666666666667}{proof} that there \colorbox[rgb]{1,0.0,0.0}{is} still protection against said decease .\\
\hline
wcnn&Health&Is meningococcal shot given for \colorbox[rgb]{1,0.333333333333,0.333333333333}{pain} ? Is there any other uses for it other than \colorbox[rgb]{1,0.0,0.0}{Meningitis} ? I was unable to find if the shot is given for any other decease . There is no mention either at http://en.wikipedia.org/wiki/Meningococcal nor http://www.meningococcal.com.au/ it seems like this is the only reason to get such shots . It is stated that this \colorbox[rgb]{1,0.666666666667,0.666666666667}{shots} are only good for three years , after which there is no hard proof that there is still protection against said decease .\\
\hline
\hline
original & Business and Finance&what do i need to do in order to become a nurse?  Actually community colleges often offer LPN and RN programs too; don't limit yourself...\\
\hline
tfidf&Education and Reference&\colorbox[rgb]{1,0.666666666667,0.666666666667}{what} do i need to do in order to become a nurse ? Actually community \colorbox[rgb]{1,0.0,0.0}{colleges} often offer LPN \colorbox[rgb]{1,0.333333333333,0.333333333333}{and} RN programs too ; do n't limit yourself ...\\
\hline
wcnn&Business and Finance&what do i need to do in order to \colorbox[rgb]{1,0.0,0.0}{become} \colorbox[rgb]{1,0.333333333333,0.333333333333}{a} nurse ? \colorbox[rgb]{1,0.666666666667,0.666666666667}{Actually} community colleges often offer LPN and RN programs too ; do n't limit yourself ...\\
\hline
\hline
original & Family and Relationships&is it cool to refer to condoms as corndogs?  no it sound really dodgey\\
\hline
tfidf&Computers and Internet&is it \colorbox[rgb]{1,0.0,0.0}{cool} to refer to condoms as corndogs ? no \colorbox[rgb]{1,0.666666666667,0.666666666667}{it} \colorbox[rgb]{1,0.333333333333,0.333333333333}{sound} really dodgey\\
\hline
wcnn&Family and Relationships&is it \colorbox[rgb]{1,0.666666666667,0.666666666667}{cool} to refer to \colorbox[rgb]{1,0.0,0.0}{condoms} \colorbox[rgb]{1,0.333333333333,0.333333333333}{as} corndogs ? no it sound really dodgey\\
\hline
\hline
original & Education and Reference&Is Pikeville, TN near Hillsboro, TN? My friend was wondering. A link to a map showing the two would help a lot, too. Thanks! IM close to pikeville never heard hill,s\\
\hline
tfidf&Business and Finance&Is Pikeville , \colorbox[rgb]{1,0.333333333333,0.333333333333}{TN} near Hillsboro , TN ? My \colorbox[rgb]{1,0.0,0.0}{friend} was wondering . A link \colorbox[rgb]{1,0.666666666667,0.666666666667}{to} a map showing the two would help a lot , too . Thanks ! IM close to pikeville never heard hill , s\\
\hline
wcnn&Education and Reference&\colorbox[rgb]{1,0.666666666667,0.666666666667}{Is} Pikeville , TN near Hillsboro , TN ? My friend was wondering . A link to a \colorbox[rgb]{1,0.0,0.0}{map} \colorbox[rgb]{1,0.333333333333,0.333333333333}{showing} the two would help a lot , too . Thanks ! IM close to pikeville never heard hill , s\\
\hline
\hline
original & Society and Culture&Old times worse then new times? Ok, back in the olden days kids got pregnent at 13, and they were married. that was perfectly normal! n nbut Today if you see a 16 year old with a baby, you think "how horrible!" WHy? Adults say times have gotten worse, but have they really?  n noh, and My dad smoked at 12! it was "hip" Now being a smoking teen is disgraceful!  n nDoes anyone notice this? Better and worse. nBetter in physical advancement and worse in morality.\\
\hline
tfidf&Health&Old times worse then new times ? Ok , back in the olden days kids got pregnent at 13 , and they were married . that was perfectly \colorbox[rgb]{1,0.0,0.0}{normal} ! n nbut Today if you see a 16 year old with a baby , you think `` how horrible ! '' WHy ? Adults say times have gotten worse , but have they really ? n noh , and \colorbox[rgb]{1,0.666666666667,0.666666666667}{My} dad smoked at 12 ! it was `` hip '' Now being a \colorbox[rgb]{1,0.333333333333,0.333333333333}{smoking} teen is disgraceful ! n nDoes anyone notice this ? Better and worse . nBetter in physical advancement and worse in morality .\\
\hline
wcnn&Society and Culture&Old times worse then new times ? Ok , back in the olden days kids got pregnent at 13 , and they were married . that was perfectly normal ! n nbut Today if you see a 16 year old with a baby , you think `` how horrible ! '' WHy ? Adults say times have gotten \colorbox[rgb]{1,0.333333333333,0.333333333333}{worse} , but have they really ? n \colorbox[rgb]{1,0.666666666667,0.666666666667}{noh} , and My dad smoked at 12 ! it was `` hip '' Now being a smoking teen is disgraceful ! n nDoes anyone notice this ? Better and worse . nBetter in physical advancement and worse in \colorbox[rgb]{1,0.0,0.0}{morality} .\\
\hline
\hline
original & Sports&I would like to know the dimensions of a regular foot ball field in feet only.?  300ft long and 150 ft wide na yars is 3 ft .. 100x50yrds\\
\hline
tfidf&Science and Mathematics&I would like to know the \colorbox[rgb]{1,0.0,0.0}{dimensions} of a regular foot ball field in feet only . 300ft long and 150 \colorbox[rgb]{1,0.666666666667,0.666666666667}{ft} wide na yars \colorbox[rgb]{1,0.333333333333,0.333333333333}{is} 3 ft .\\
\hline
wcnn&Sports&I would like to know the dimensions of a regular \colorbox[rgb]{1,0.333333333333,0.333333333333}{foot} \colorbox[rgb]{1,0.0,0.0}{ball} field in \colorbox[rgb]{1,0.666666666667,0.666666666667}{feet} only . 300ft long and 150 ft wide na yars is 3 ft .\\
\hline
\hline
original & Science and Mathematics&I need to find out the estimated damage, death toll, and duration of these earthqkes:? New Madrid, 1811; San Francisco, 1906; Tokyo, 1923; Alaska 1964; Cape Mendocino 1992; and Kyoto, 1995.  nIf you have links to sites that have the required info with some other earthquakes on it too, great. I need 14 more earthquakes to work with. This site has a pretty long list which should serve your purpose. It also has links to other related sites. nGood luck.\\
\hline
tfidf&Education and Reference&I need to find out the estimated damage , death toll , \colorbox[rgb]{1,0.333333333333,0.333333333333}{and} duration \colorbox[rgb]{1,0.666666666667,0.666666666667}{of} these earthqkes : ? New Madrid , 1811 ; San Francisco , 1906 ; Tokyo , 1923 ; Alaska 1964 ; Cape Mendocino 1992 ; \colorbox[rgb]{1,0.0,0.0}{and} Kyoto , 1995 . I need 14 more earthquakes to work with . This site has a pretty long list which should serve your purpose . It also has links to other related sites . nGood luck .\\
\hline
wcnn&Science and Mathematics&I need to find out the estimated damage , death toll , and \colorbox[rgb]{1,0.333333333333,0.333333333333}{duration} of these earthqkes : ? New Madrid , 1811 ; San Francisco , 1906 ; Tokyo , 1923 ; Alaska 1964 ; \colorbox[rgb]{1,0.666666666667,0.666666666667}{Cape} Mendocino 1992 ; and Kyoto , 1995 . I need 14 more \colorbox[rgb]{1,0.0,0.0}{earthquakes} to work with . This site has a pretty long list which should serve your purpose . It also has links to other related sites . nGood luck .\\
\hline
\hline
original & Society and Culture&A question about war and Islam? I remember hearing somewhere that muhammad's philosophy on war (that is, when he was confronted by adversaries such as the Quraysh) was first to hide, then to run, and then to fight if the above two were impractical.  n nI remember hearing this somewhere, but I don't remember where. Does anyone esle know if this is just my imagination or if it's written down somewhere? \\
\hline
tfidf&Education and Reference&A question about war and Islam ? I remember hearing somewhere that muhammad 's philosophy on \colorbox[rgb]{1,0.0,0.0}{war} -LRB- that is , when he was confronted by adversaries such as the Quraysh -RRB- was first to hide , then to run , \colorbox[rgb]{1,0.666666666667,0.666666666667}{and} then to fight if the above two \colorbox[rgb]{1,0.333333333333,0.333333333333}{were} impractical . n nI remember hearing this somewhere , but I do n't remember where . Does anyone esle know if this is just my imagination or if it 's written down somewhere ?\\
\hline
wcnn&Society and Culture&A question about war and \colorbox[rgb]{1,0.0,0.0}{Islam} \colorbox[rgb]{1,0.666666666667,0.666666666667}{?} I remember hearing somewhere that \colorbox[rgb]{1,0.333333333333,0.333333333333}{muhammad} 's philosophy on war -LRB- that is , when he was confronted by adversaries such as the Quraysh -RRB- was first to hide , then to run , and then to fight if the above two were impractical . n nI remember hearing this somewhere , but I do n't remember where . Does anyone esle know if this is just my imagination or if it 's written down somewhere ?\\
\hline
\hline
original & Science and Mathematics&If we start to go upword to word universe (sky) where our journey will be end?  only god knows\\
\hline
tfidf&Society and Culture&If we start to go upword to word universe -LRB- sky -RRB- where \colorbox[rgb]{1,0.666666666667,0.666666666667}{our} \colorbox[rgb]{1,0.333333333333,0.333333333333}{journey} will be end ? only \colorbox[rgb]{1,0.0,0.0}{god} knows\\
\hline
wcnn&Science and Mathematics&If we start to go upword to word \colorbox[rgb]{1,0.0,0.0}{universe} \colorbox[rgb]{1,0.666666666667,0.666666666667}{-LRB-} \colorbox[rgb]{1,0.333333333333,0.333333333333}{sky} -RRB- where our journey will be end ? only god knows\\
\hline
\hline
original & Entertainment and Music&Anyone know of a good website to buy White Stripes vinyl?  Try e-Bay. www.ebay.com\\
\hline
tfidf&Sports&Anyone know of a good website to \colorbox[rgb]{1,0.333333333333,0.333333333333}{buy} White Stripes vinyl ? \colorbox[rgb]{1,0.666666666667,0.666666666667}{Try} \colorbox[rgb]{1,0.0,0.0}{e-Bay} . www.ebay.com\\
\hline
wcnn&Entertainment and Music&\colorbox[rgb]{1,0.666666666667,0.666666666667}{Anyone} know of a good website to buy White Stripes \colorbox[rgb]{1,0.0,0.0}{vinyl} ? Try e-Bay . \colorbox[rgb]{1,0.333333333333,0.333333333333}{www.ebay.com}\\
\hline
\hline
original & Society and Culture&Can I become a lesbian? Or can only women apply? Is this discrimination, sexism, the old girls club?  Girls Club only... Unless I cut of your nibbly bit! LOL! Im sure they wouldnt mind then! Heidi\\
\hline
tfidf&Family and Relationships&Can I become a lesbian ? Or can only \colorbox[rgb]{1,0.666666666667,0.666666666667}{women} apply ? Is this discrimination , sexism , the old \colorbox[rgb]{1,0.0,0.0}{girls} club ? \colorbox[rgb]{1,0.333333333333,0.333333333333}{Girls} Club only ... Unless I cut of your nibbly bit ! LOL ! Im sure they wouldnt mind then ! Heidi\\
\hline
wcnn&Society and Culture&Can I \colorbox[rgb]{1,0.666666666667,0.666666666667}{become} a \colorbox[rgb]{1,0.333333333333,0.333333333333}{lesbian} ? Or can only women apply ? Is this \colorbox[rgb]{1,0.0,0.0}{discrimination} , sexism , the old girls club ? Girls Club only ... Unless I cut of your nibbly bit ! LOL ! Im sure they wouldnt mind then ! Heidi\\
\hline
\hline
original & Sports&What are the rules in playing basketball?  SECTION I-COURT AND DIMENSIONS n na. The playing court shall be measured and marked as shown in the court diagram. n nb. A free throw lane shall be marked at each end of the court with dimensions and markings as shown on the court diagram. All boundary lines are part of the lane; lane space marks and neutral zone marks are not. The color of the lane space marks and neutral zones shall contrast with the color of the boundary lines. The areas identified by the lane space markings are 2" by 8" and the neutral zone marks are 12" by 8". n nc. A free throw line shall be drawn (2" wide) across each of the circles indicated in the court diagram. It shall be parallel to the end line and shall be 15' from the plane of the face of the backboard. n nd. The three-point field goal area has parallel lines 3' from the sidelines, extending from the baseline, and an arc of 23'9" from the middle of the basket which intersects the parallel lines. n ne. Four hash marks shall be drawn (2" wide) perpendicular to the sideline on each side of the court and 28' from the baseline. These hash marks shall extend 3' onto the court. n nf. Four hash marks shall be drawn (2" wide) perpendicular to the sideline on each side of the court and 25' from the baseline. These hash marks shall extend 6" onto the court. n ng. Four hash marks shall be drawn (2" wide) perpendicular to the baseline on each side of the free throw lane line. These hash marks shall be 3' from the free throw lane line and extend 6" onto the court. n nh. Four hash marks shall be drawn (2" wide) parallel to the baseline on each side of the free throw circle. These hash marks shall be 13' from the baseline and 3' from the free throw lane lines and shall be 6" in length. n ni. Two hash marks shall be drawn (2" wide) perpendicular to the sideline, in front of the scorer's table, and 4' on each side of the midcourt line. This will designate the Substitution Box area.  n n n to top  n n n-------------------------------------------------------------------------------- n nSECTION 11 -EQUIPMENT n na. The backboard shall be a rectangle measuring 6' horizontally and 31/2' vertically. The front surface shall be flat and transparent. n nb. A transparent backboard shall be marked with a 2" white rectangle centered behind the ring. This rectangle shall have outside dimensions of 24" horizontally and 18" vertically. n nc. Home management is required to have a spare board with supporting unit on hand for emergencies, and a steel tape or extension ruler and a level for use if necessary. n nd. Each basket shall consist of a pressure-release NBA approved metal safety ring 18" in inside diameter with a white cord net 15" to 18" in length. The cord of the net shall not be less than 30 thread nor more than 120 thread and shall be constructed to check the ball momentarily as it passes through the basket. n ne. Each basket ring shall be securely attached to the backboard with its upper edge 10' above and parallel to the floor and equidistant from the vertical edges of the board. The nearest point of the inside edge of the ring shall be 6" from the plane of the face of the board. The ring shall be painted orange. n nf. (1) The ball shall be an officially approved NBA ball between 71/2 and 81/2 pounds pressure. n(2) Six balls must be made available to each team for pre-game warmup. n ng. At least one electric light is to be placed behind the backboard, obvious to officials and synchronized to light up when the horn sounds at the expiration of time for each period. The electric light is to be "red." nSection I-The Game Officials n na. The game officials shall be a crew chief, referee and umpire. They will be assisted by an official scorer and two trained timers. One timer will operate the game clock and the other will operate the 24-second clock. All of\\
\hline
tfidf&Education and Reference&What are the rules in playing basketball ? SECTION I-COURT AND DIMENSIONS n na . The playing court shall be measured and marked as shown in the court diagram . n nb . A free throw lane shall be marked at each end of the court with dimensions and markings as shown on the court diagram . All boundary lines are part of the lane ; lane space marks and neutral zone marks are not . The color of the lane space marks and neutral zones shall contrast with the color of the boundary lines . The areas identified by the lane space markings are 2 '' by 8 '' and the neutral zone marks are 12 '' by 8 '' . n nc . A free throw line shall be drawn -LRB- 2 '' wide -RRB- across each of the circles indicated in the court diagram . It shall be parallel to the end line and shall be 15 ' from the plane of the face of the backboard . n \colorbox[rgb]{1,0.0,0.0}{nd} . The three-point field goal area has parallel lines 3 ' from the sidelines , extending from the baseline , and an arc of 23 ' 9 '' from the middle of the basket which intersects the parallel lines . n ne . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline on each side of the court and 28 ' from the baseline . These hash marks shall extend 3 ' onto the court . n nf . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline on each side of the court and 25 ' from the baseline . These hash marks shall extend 6 '' onto the court . n ng . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the baseline on each side of the free throw lane line . These hash marks shall be 3 ' from the free throw lane line and extend 6 '' onto the court . n nh . Four hash \colorbox[rgb]{1,0.666666666667,0.666666666667}{marks} shall be drawn -LRB- 2 '' wide -RRB- parallel to the baseline on each side of the free throw circle . These hash marks shall be 13 ' from the baseline and 3 ' from the free throw lane lines and shall be 6 '' in length . n ni . Two hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline , in front of the scorer 's table , and 4 ' on each side of the midcourt line . This will designate the Substitution Box area . n n n to top n n n -------------------------------------------------------------------------------- n nSECTION 11 - EQUIPMENT n na . The backboard shall be a rectangle measuring 6 ' horizontally and 31/2 ' vertically . The front surface shall be flat and transparent . n nb . A transparent backboard shall be marked with a 2 '' white rectangle centered behind the ring . This rectangle shall have outside dimensions of 24 '' horizontally and 18 '' vertically . n nc . Home management is required to have a spare board with supporting unit on hand for emergencies , and a steel tape or extension ruler and a level for use if necessary . n \colorbox[rgb]{1,0.333333333333,0.333333333333}{nd} . Each basket shall consist of a pressure-release NBA approved metal safety ring 18 '' in inside diameter with a white cord net 15 '' to 18 '' in length . The cord of the net shall not be less than 30 thread nor more than 120 thread and shall be constructed to check the ball momentarily as it passes through the basket . n ne . Each basket ring shall be securely attached to the backboard with its upper edge 10 ' above and parallel to the floor and equidistant from the vertical edges of the board . The nearest point of the inside edge of the ring shall be 6 '' from the plane of the face of the board . The ring shall be painted orange . n nf . -LRB- 1 -RRB- The ball shall be an officially approved NBA ball between 71/2 and 81/2 pounds pressure . n -LRB- 2 -RRB- Six balls must be made available to each team for pre-game warmup . n ng . At least one electric light is to be placed behind the backboard , obvious to officials and synchronized to light up when the horn sounds at the expiration of time for each period . The electric light is to be `` red . '' nSection I-The Game Officials n na . The game officials shall be a crew chief , referee and umpire . They will be assisted by an official scorer and two trained timers . One timer will operate the game clock and the other will operate the 24-second clock . All of\\
\hline
wcnn&Sports&What are the rules in playing \colorbox[rgb]{1,0.333333333333,0.333333333333}{basketball} ? SECTION I-COURT AND DIMENSIONS n na . The playing court shall be measured and marked as shown in the court diagram . n nb . A free throw lane shall be marked at each end of the court with dimensions and markings as shown on the court diagram . All boundary lines are part of the lane ; lane space marks and neutral zone marks are not . The color of the lane space marks and neutral zones shall contrast with the color of the boundary lines . The areas identified by the lane space markings are 2 '' by 8 '' and the neutral zone marks are 12 '' by 8 '' . n nc . A free throw line shall be drawn -LRB- 2 '' wide -RRB- across each of the circles indicated in the court diagram . It shall be parallel to the end line and shall be 15 ' from the plane of the face of the backboard . n nd . The three-point field goal area has parallel lines 3 ' from the sidelines , extending from the baseline , and an arc of 23 ' 9 '' from the middle of the basket which intersects the parallel lines . n ne . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline on each side of the court and 28 ' from the baseline . These hash marks shall extend 3 ' onto the court . n nf . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline on each side of the court and 25 ' from the baseline . These hash marks shall extend 6 '' onto the court . n ng . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the baseline on each side of the free throw lane line . These hash marks shall be 3 ' from the free throw lane line and extend 6 '' onto the court . n nh . Four hash marks shall be drawn -LRB- 2 '' wide -RRB- parallel to the baseline on each side of the free throw circle . These hash marks shall be 13 ' from the baseline and 3 ' from the free throw lane lines and shall be 6 '' in length . n ni . Two hash marks shall be drawn -LRB- 2 '' wide -RRB- perpendicular to the sideline , in front of the scorer 's table , and 4 ' on each side of the midcourt line . This will designate the Substitution Box area . n n n to top n n n -------------------------------------------------------------------------------- n nSECTION 11 - EQUIPMENT n na . The backboard shall be a rectangle measuring 6 ' horizontally and 31/2 ' vertically . The front surface shall be flat and transparent . n nb . A transparent backboard shall be marked with a 2 '' white rectangle centered behind the ring . This rectangle shall have outside dimensions of 24 '' horizontally and 18 '' vertically . n nc . Home management is required to have a spare board with supporting unit on hand for emergencies , and a steel tape or extension ruler and a level for use if necessary . n nd . Each basket shall consist of a pressure-release \colorbox[rgb]{1,0.0,0.0}{NBA} approved metal safety ring 18 '' in inside diameter with a white cord net 15 '' to 18 '' in length . The cord of the net shall not be less than 30 thread nor more than 120 thread and shall be constructed to check the ball momentarily as it passes through the basket . n ne . Each basket ring shall be securely attached to the backboard with its upper edge 10 ' above and parallel to the floor and equidistant from the vertical edges of the board . The nearest point of the inside edge of the ring shall be 6 '' from the plane of the face of the board . The ring shall be painted orange . n nf . -LRB- 1 -RRB- The ball shall be an officially approved \colorbox[rgb]{1,0.666666666667,0.666666666667}{NBA} ball between 71/2 and 81/2 pounds pressure . n -LRB- 2 -RRB- Six balls must be made available to each team for pre-game warmup . n ng . At least one electric light is to be placed behind the backboard , obvious to officials and synchronized to light up when the horn sounds at the expiration of time for each period . The electric light is to be `` red . '' nSection I-The Game Officials n na . The game officials shall be a crew chief , referee and umpire . They will be assisted by an official scorer and two trained timers . One timer will operate the game clock and the other will operate the 24-second clock . All of\\
\hline
\hline
original & Health&what do ballerinas eat? they are so skinny but must have to have some source of energy but i doubt they eat a tonne of potatoes?!! anyone know? \\
\hline
tfidf&Science and Mathematics&what do ballerinas eat ? they are so skinny but must have to have some \colorbox[rgb]{1,0.666666666667,0.666666666667}{source} of \colorbox[rgb]{1,0.0,0.0}{energy} but i doubt they eat a tonne \colorbox[rgb]{1,0.333333333333,0.333333333333}{of} potatoes ?!! anyone know ?\\
\hline
wcnn&Health&what do ballerinas \colorbox[rgb]{1,0.333333333333,0.333333333333}{eat} ? they are so \colorbox[rgb]{1,0.0,0.0}{skinny} but must have to have some source of energy but i doubt they \colorbox[rgb]{1,0.666666666667,0.666666666667}{eat} a tonne of potatoes ?!! anyone know ?\\
\hline
\hline
original & Politics and Government&what does it mean in a will when it says "i direct that all my just debts to be paid by me executrix"? I am listed as the executrix and if this means have I will have to pay the debts I wont be able to since I have no money to do so. I am also listed in the will. No, no. I'm a lawyer and remember this from my Wills and Trusts class :)  Here you go: It means that the person who is DECEASED (the dead peerson) directs YOU to pay his/her "just debts"- that is, the debts that they owe out of THEIR money- NOT yours. If anything, an executrix gets a small percentage of the total estate! My friend got 3\% of a $500,000 estate when her mother died last year- about $13,000. So, again, this means you pay the dead person's debts with THEIR money before the gifts in the will are passed to the heirs. This prevents a dead person from forgetting about their financial responsibilities- right? :) Hope that helps!\\
\hline
tfidf&Business and Finance&what does it mean in a will when it says `` i direct that all my just debts to be paid by me executrix '' ? I am listed as the executrix and if this means have I will have to pay the debts I wont be able to since I have no money to do so . I am also listed in the will . No , no . I 'm a lawyer and remember this from my Wills and Trusts class :-RRB- Here you go : It means that the person who is DECEASED -LRB- the dead peerson -RRB- directs YOU to pay his/her `` just debts '' - that is , the debts that they owe out of THEIR money - NOT yours . If anything , an executrix gets a small percentage of the total \colorbox[rgb]{1,0.0,0.0}{estate} ! My friend got 3 \% of a $ 500,000 \colorbox[rgb]{1,0.333333333333,0.333333333333}{estate} when her mother died last year - about $ 13,000 . So , again , this means you pay the dead person 's debts with THEIR money before the gifts in the will are passed to the heirs . This prevents a dead person from forgetting about their \colorbox[rgb]{1,0.666666666667,0.666666666667}{financial} responsibilities - right ? :-RRB- Hope that helps !\\
\hline
wcnn&Politics and Government&what does it mean in a will when it says `` i direct that all my just debts to be paid by me executrix '' ? I am listed as the executrix and if this means have I will have to pay the debts I wont be able to since I have no money to do so . I am also listed in the will . No , no . I 'm a \colorbox[rgb]{1,0.0,0.0}{lawyer} and remember this from my Wills and Trusts class :-RRB- Here you go : It means that the person who is DECEASED -LRB- the dead peerson -RRB- directs YOU to pay his/her `` just debts '' - that is , the debts that they \colorbox[rgb]{1,0.333333333333,0.333333333333}{owe} out of THEIR money - NOT yours . If anything , an executrix gets a small percentage of the total estate ! My friend got 3 \% of a $ 500,000 estate when her mother died last year - about $ 13,000 . So , again , this means you pay the dead person 's debts with THEIR money before the gifts in the will are passed to the \colorbox[rgb]{1,0.666666666667,0.666666666667}{heirs} . This prevents a dead person from forgetting about their financial responsibilities - right ? :-RRB- Hope that helps !\\
\hline
\hline
original & Business and Finance&What is your first priority in life?  Best Answer! nTo secure a good lifestyle for my family, Health, wealth, and happiness,together with the time to enjoy it.\\
\hline
tfidf&Family and Relationships&What is your first priority in life ? Best Answer ! nTo secure a good lifestyle for my \colorbox[rgb]{1,0.0,0.0}{family} , Health , wealth , and happiness , \colorbox[rgb]{1,0.333333333333,0.333333333333}{together} with the time to \colorbox[rgb]{1,0.666666666667,0.666666666667}{enjoy} it .\\
\hline
wcnn&Business and Finance&What is your first priority in life ? Best \colorbox[rgb]{1,0.0,0.0}{Answer} ! \colorbox[rgb]{1,0.333333333333,0.333333333333}{nTo} \colorbox[rgb]{1,0.666666666667,0.666666666667}{secure} a good lifestyle for my family , Health , wealth , and happiness , together with the time to enjoy it .\\
\hline
\hline
original & Science and Mathematics&Is there a site on the web to find the ACS journal of biochemistry report format? I need to write a report that must be in this format and I can't find it on the ACS website or anywhere! Does anyone know where I should look? http://pubs.acs.org/ n nBut the website is down for maintenance.\\
\hline
tfidf&Computers and Internet&Is there a \colorbox[rgb]{1,0.666666666667,0.666666666667}{site} on the web to find the ACS journal of biochemistry report format ? I need to write a report that must be in this format and I ca n't find it on the ACS \colorbox[rgb]{1,0.333333333333,0.333333333333}{website} or anywhere ! Does anyone know where I should look ? http://pubs.acs.org/ n nBut the \colorbox[rgb]{1,0.0,0.0}{website} is down for maintenance .\\
\hline
wcnn&Science and Mathematics&Is there a site on the web to find the \colorbox[rgb]{1,0.666666666667,0.666666666667}{ACS} \colorbox[rgb]{1,0.333333333333,0.333333333333}{journal} of \colorbox[rgb]{1,0.0,0.0}{biochemistry} report format ? I need to write a report that must be in this format and I ca n't find it on the ACS website or anywhere ! Does anyone know where I should look ? http://pubs.acs.org/ n nBut the website is down for maintenance .\\
\hline
\hline
original & Science and Mathematics&what is the importance of sterilant gases for food industry?  without the use of these before cold storage, seasonal on most fruits would be a few weeks at best\\
\hline
tfidf&Health&what is the importance of sterilant gases for food industry ? without the use of these before \colorbox[rgb]{1,0.666666666667,0.666666666667}{cold} storage , seasonal on most \colorbox[rgb]{1,0.333333333333,0.333333333333}{fruits} would be a few \colorbox[rgb]{1,0.0,0.0}{weeks} at best\\
\hline
wcnn&Science and Mathematics&what is the importance of \colorbox[rgb]{1,0.333333333333,0.333333333333}{sterilant} \colorbox[rgb]{1,0.0,0.0}{gases} for food industry ? without the use of these before \colorbox[rgb]{1,0.666666666667,0.666666666667}{cold} storage , seasonal on most fruits would be a few weeks at best\\
\hline
\hline
original & Sports&who here likes aguilas de club america talk to me?  There is nothing like the Chivas!!!\\
\hline
tfidf&Society and Culture&who here likes aguilas \colorbox[rgb]{1,0.0,0.0}{de} club america talk \colorbox[rgb]{1,0.333333333333,0.333333333333}{to} \colorbox[rgb]{1,0.666666666667,0.666666666667}{me} ? There is nothing like the Chivas !! !\\
\hline
wcnn&Sports&who here likes \colorbox[rgb]{1,0.666666666667,0.666666666667}{aguilas} de \colorbox[rgb]{1,0.333333333333,0.333333333333}{club} america talk to me ? There is nothing like the \colorbox[rgb]{1,0.0,0.0}{Chivas} !! !\\
\hline
\hline
original & Sports&download football badges?  do google search images for d pic u want to download, do right click on d pic and do :"save picture as" .. choose a name and save it\\
\hline
tfidf&Computers and Internet&\colorbox[rgb]{1,0.666666666667,0.666666666667}{download} football badges ? do \colorbox[rgb]{1,0.0,0.0}{google} search images for d pic u want to \colorbox[rgb]{1,0.333333333333,0.333333333333}{download} , do right click on d pic and do : `` save picture as '' .\\
\hline
wcnn&Sports&download \colorbox[rgb]{1,0.0,0.0}{football} \colorbox[rgb]{1,0.333333333333,0.333333333333}{badges} ? do google search images for d \colorbox[rgb]{1,0.666666666667,0.666666666667}{pic} u want to download , do right click on d pic and do : `` save picture as '' .\\
\hline
\hline
original & Entertainment and Music&Can any one solve this puzzle? O n   TIK n    o Pizza to go.\\
\hline
tfidf&Education and Reference&Can any one \colorbox[rgb]{1,0.0,0.0}{solve} this \colorbox[rgb]{1,0.333333333333,0.333333333333}{puzzle} ? O n TIK n o Pizza \colorbox[rgb]{1,0.666666666667,0.666666666667}{to} go .\\
\hline
wcnn&Entertainment and Music&Can any one solve \colorbox[rgb]{1,0.666666666667,0.666666666667}{this} \colorbox[rgb]{1,0.0,0.0}{puzzle} ? O n TIK n o \colorbox[rgb]{1,0.333333333333,0.333333333333}{Pizza} to go .\\
\hline
\hline
original & Health&I constantly tap my fingers to music, on table tops, sofa arms, steering wheels, etc. this a phobia?  maybe you're too nervous. it's a sign of anxiety. or maybe you just like the music. try singing to it or focus on something else. at least you know how to find the rhythm!\\
\hline
tfidf&Entertainment and Music&I constantly tap my fingers to \colorbox[rgb]{1,0.0,0.0}{music} , on table tops , sofa arms , steering wheels , etc. . this a phobia ? maybe you 're too nervous . it 's a sign of anxiety . or maybe you just like the \colorbox[rgb]{1,0.333333333333,0.333333333333}{music} . try \colorbox[rgb]{1,0.666666666667,0.666666666667}{singing} to it or focus on something else . at least you know how to find the rhythm !\\
\hline
wcnn&Health&I constantly tap my \colorbox[rgb]{1,0.666666666667,0.666666666667}{fingers} to music , on table tops , sofa arms , steering wheels , etc. . this a \colorbox[rgb]{1,0.333333333333,0.333333333333}{phobia} ? maybe you 're too nervous . it 's a sign of \colorbox[rgb]{1,0.0,0.0}{anxiety} . or maybe you just like the music . try singing to it or focus on something else . at least you know how to find the rhythm !\\
\hline
\hline
original & Family and Relationships&If you watch lesbian porn does that make you a lesbian? I watch lesbian porn but I don't think I'm a lesbian. Am I? No. It just means you find other females attractive.  You would be a lesbian if you only like to watch lesbian porn and you don't find me attractive at all.\\
\hline
tfidf&Society and Culture&If you watch lesbian porn does that make you a \colorbox[rgb]{1,0.333333333333,0.333333333333}{lesbian} ? I watch lesbian porn but I do n't think I 'm a \colorbox[rgb]{1,0.0,0.0}{lesbian} . Am I ? No . It just means you find other females attractive . You would be a \colorbox[rgb]{1,0.666666666667,0.666666666667}{lesbian} if you only like to watch lesbian porn and you do n't find me attractive at all .\\
\hline
wcnn&Family and Relationships&If you watch lesbian porn does that make you a \colorbox[rgb]{1,0.333333333333,0.333333333333}{lesbian} ? I watch lesbian porn but I do n't think I 'm a \colorbox[rgb]{1,0.666666666667,0.666666666667}{lesbian} . Am I ? No . It just means you find other \colorbox[rgb]{1,0.0,0.0}{females} attractive . You would be a lesbian if you only like to watch lesbian porn and you do n't find me attractive at all .\\
\hline
\hline
original & Family and Relationships&Can you actually fix stupid? If so, pls. contact my ex. No but you can hide it and avoid it and display it and brag about it and admire it and laugh about it and play with it and yell at it and try to fix it and marry it (I guess you already tried that)and live with it!\\
\hline
tfidf&Computers and Internet&Can you actually \colorbox[rgb]{1,0.666666666667,0.666666666667}{fix} stupid ? If so , pls. . contact my ex . No but you can hide it and avoid it and \colorbox[rgb]{1,0.0,0.0}{display} it and brag about it and admire it and laugh about it and play with it and yell at it and try to \colorbox[rgb]{1,0.333333333333,0.333333333333}{fix} it and marry it -LRB- I guess you already tried that -RRB- and live with it !\\
\hline
wcnn&Family and Relationships&Can you actually fix stupid ? If so , pls. . contact \colorbox[rgb]{1,0.666666666667,0.666666666667}{my} \colorbox[rgb]{1,0.333333333333,0.333333333333}{ex} . No but you can hide it and avoid it and display it and brag about it and admire it and laugh about it and play with it and yell at it and try to fix it and \colorbox[rgb]{1,0.0,0.0}{marry} it -LRB- I guess you already tried that -RRB- and live with it !\\
\hline
\hline
original & Family and Relationships&does any one want to talk? im bord and i dont have anything to do. so does any one want to talk to me Sure. Maybe yoy can help me with an issue I have.\\
\hline
tfidf&Health&does any one want to \colorbox[rgb]{1,0.666666666667,0.666666666667}{talk} ? im bord and i dont \colorbox[rgb]{1,0.333333333333,0.333333333333}{have} anything to do . so does any one want to talk to me Sure . Maybe yoy can help me with an issue I \colorbox[rgb]{1,0.0,0.0}{have} .\\
\hline
wcnn&Family and Relationships&does any one want to \colorbox[rgb]{1,0.0,0.0}{talk} ? im bord and i dont have anything to do . so does any one want to \colorbox[rgb]{1,0.333333333333,0.333333333333}{talk} to \colorbox[rgb]{1,0.666666666667,0.666666666667}{me} Sure . Maybe yoy can help me with an issue I have .\\
\hline
\hline
original & Society and Culture&someone explain this...so weird..? i keep having these dreams relevant to people of my past..the deceased. and i will start tingling all over and try to scream for my mom or dad and i cant because my jaw is locked. i have this huge wave of heat like pins and needles, that rush through my body and i feel like there is a presence within me becaus ei go completely numb and cannot move. i dont understand. the dream seems so real. could these be spirits? i have no idea. a classic case of sleep paralysis. n ngoogle it n nI am a heavy sufferer, spirit like entities apply pressure to the chest most often. n nThis phenomenon is quite common, if I was not a scientist and skeptic I would believe that I have been visited by spirits on many occasions, but then I saw a documentary about sleep paralysis. n nplease look it up, you will feel much better for reading about others who suffer this infliction\\
\hline
tfidf&Health&someone explain this ... so weird . i keep having these dreams relevant to people of my past . and i will start tingling all over and try to scream for \colorbox[rgb]{1,0.666666666667,0.666666666667}{my} mom or dad and i cant because my jaw is locked . i have this huge wave of heat like pins and needles , that rush through \colorbox[rgb]{1,0.333333333333,0.333333333333}{my} body and i feel like there is a presence within me becaus ei go completely numb and can not move . i dont understand . the dream seems so real . could these be spirits ? i have no idea . a classic case of sleep paralysis . n ngoogle it n nI am a heavy sufferer , spirit like entities apply pressure to the \colorbox[rgb]{1,0.0,0.0}{chest} most often . n nThis phenomenon is quite common , if I was not a scientist and skeptic I would believe that I have been visited by spirits on many occasions , but then I saw a documentary about sleep paralysis . n nplease look it up , you will feel much better for reading about others who suffer this infliction\\
\hline
wcnn&Society and Culture&someone explain this ... so weird . i keep having these dreams relevant to people of my past . and i will start tingling all over and try to scream for my mom or dad and i cant because my jaw is locked . i have this huge wave of heat like pins and needles , that rush through my body and i feel like there is a presence within me becaus ei go completely numb and can not move . i dont understand . the dream seems so real . could these be \colorbox[rgb]{1,0.333333333333,0.333333333333}{spirits} ? i have no idea . a classic case of sleep paralysis . n ngoogle it n nI am a heavy sufferer , \colorbox[rgb]{1,0.666666666667,0.666666666667}{spirit} like entities apply pressure to the chest most often . n nThis phenomenon is quite common , if I was not a scientist and skeptic I would believe that I have been visited by \colorbox[rgb]{1,0.0,0.0}{spirits} on many occasions , but then I saw a documentary about sleep paralysis . n nplease look it up , you will feel much better for reading about others who suffer this infliction\\
\hline
\hline
original & Sports&What is the best vacation package for the 2006 World Cup?  A free pass only includes free airfare,free pass into any stadiums to watch any matches,can take any seats as you wish,free full breakfast,free all you can eat lunch,free Ala-cart dinner with only one bottle of wine or liquors,free limousine service 24 hours a day,free one hour laundry service,free escort service from 7 am to 9 pm,free local or long distance to around the whole world.\\
\hline
tfidf&Business and Finance&What is the best \colorbox[rgb]{1,0.0,0.0}{vacation} package for the 2006 World Cup ? A free pass only includes free airfare , free pass into any stadiums to watch any matches , can take any seats as you wish , free full breakfast , free all you can eat \colorbox[rgb]{1,0.333333333333,0.333333333333}{lunch} , free Ala-cart dinner with only one bottle of wine or liquors , free limousine \colorbox[rgb]{1,0.666666666667,0.666666666667}{service} 24 hours a day , free one hour laundry service , free escort service from 7 am to 9 pm , free local or long distance to around the whole world .\\
\hline
wcnn&Sports&What is the best vacation package for the 2006 World \colorbox[rgb]{1,0.0,0.0}{Cup} ? A free pass only includes free airfare , free pass into any \colorbox[rgb]{1,0.666666666667,0.666666666667}{stadiums} to watch any \colorbox[rgb]{1,0.333333333333,0.333333333333}{matches} , can take any seats as you wish , free full breakfast , free all you can eat lunch , free Ala-cart dinner with only one bottle of wine or liquors , free limousine service 24 hours a day , free one hour laundry service , free escort service from 7 am to 9 pm , free local or long distance to around the whole world .\\
\hline
\hline
original & Politics and Government&Is Howard Dean retarded or just really stupid?  Howard Dean is a friend to Terrorists\\
\hline
tfidf&Entertainment and Music&Is \colorbox[rgb]{1,0.0,0.0}{Howard} \colorbox[rgb]{1,0.333333333333,0.333333333333}{Dean} retarded or just really stupid ? \colorbox[rgb]{1,0.666666666667,0.666666666667}{Howard} Dean is a friend to Terrorists\\
\hline
wcnn&Politics and Government&Is Howard \colorbox[rgb]{1,0.333333333333,0.333333333333}{Dean} retarded or just really stupid ? Howard \colorbox[rgb]{1,0.666666666667,0.666666666667}{Dean} is a friend to \colorbox[rgb]{1,0.0,0.0}{Terrorists}\\
\hline
\hline
original & Science and Mathematics&importance of tree to ecological balance?  In the same way as you are important for your family and friends\\
\hline
tfidf&Education and Reference&\colorbox[rgb]{1,0.333333333333,0.333333333333}{importance} of tree to ecological balance ? In the same way as you are \colorbox[rgb]{1,0.0,0.0}{important} for your family \colorbox[rgb]{1,0.666666666667,0.666666666667}{and} friends\\
\hline
wcnn&Science and Mathematics&importance of \colorbox[rgb]{1,0.333333333333,0.333333333333}{tree} \colorbox[rgb]{1,0.666666666667,0.666666666667}{to} \colorbox[rgb]{1,0.0,0.0}{ecological} balance ? In the same way as you are important for your family and friends\\
\hline
\hline
original & Family and Relationships&does people show and tell there true feelings when they are drunk?  Yes, they do... and tend to tell "secrets" they tell noone when in that state of mind. Drunk people tend to be VERY open people\\
\hline
tfidf&Society and Culture&does \colorbox[rgb]{1,0.666666666667,0.666666666667}{people} show and tell there true feelings when they are drunk ? Yes , they do ... and tend to tell `` secrets '' they tell noone when in that state of mind . Drunk \colorbox[rgb]{1,0.333333333333,0.333333333333}{people} tend to be VERY open \colorbox[rgb]{1,0.0,0.0}{people}\\
\hline
wcnn&Family and Relationships&does people show and tell there true \colorbox[rgb]{1,0.0,0.0}{feelings} when they are drunk ? Yes , they do ... and \colorbox[rgb]{1,0.666666666667,0.666666666667}{tend} to tell `` secrets '' they tell \colorbox[rgb]{1,0.333333333333,0.333333333333}{noone} when in that state of mind . Drunk people tend to be VERY open people\\
\hline
\hline
original & Society and Culture&what is oricalc?  Oricalc, or "Orichalcum," is a legendary metal mentioned in several ancient writings, most notably the story of Atlantis as recounted in the Critias dialogue, recorded by Plato. According to Critias, orichalcum was considered second only to gold in value, and was found and mined in many parts of Atlantis in ancient times. By the time of Critias, however, it was known only by name. n nIt is not known for certain what orichalcum was. Orichalcum (or aurichalcum) is generally thought to literally mean "gold copper", but the term derives from the Greek word oreichalkos (from oros, mountain and chalkos, copper or bronze), so more accurately meaning "mountain copper" or "mountain metal". It is alternatively held to be a gold/copper alloy, a copper-tin or copper-zinc brass, or a metal no longer known to man. n nIn later years, "orichalcum" was used to describe chalcopyrite or brass. However, these are difficult to reconcile with the text of Critias, because he states that the metal was "only a name" by his time, while brass and chalkopyrite continued to be very important through the time of Plato until today. For that reason, other authors on the subject conclude that orichalcum is either the gold-copper alloy tumbaga, or a metal that is, in the words of Critias, "known only by name today, but was once more than a name." n nAn alternative way of understanding the word, "oreichalkos" (or orichalcum), would be to assume that it came from Greek word "orao" (meaning to see or look... to let oneself be seen, appear), "chalkos" (meaning copper... bronz). Put together they could mean: "seeing-copper", "looking-copper", or "transparent copper". Transparent means "through-appearing" but it is not the transparent thing that "appears": the transparent thing allows another object to be seen through it. Oreichalkos"seeing copper" or "looking copper"could be used to fuse to other substances that allowed people to look into objects or through them. It is possible that if energy is passed through it; it could give the desired effect of flashing red. n nAccording to Critias, recorded by Plato, the three outer walls of the Temple to Poseidon and Cleito on Atlantis were clad respectively with brass, tin, and the third, which encompassed the whole citadel, "flashed with the red light of orichalcum." The interior walls, pillars and floors of the temple were completely covered in orichalcum, and the roof was variegated with gold, silver, and orichalcum. In the center of the temple stood a pillar of orichalcum, on which the laws of Poseidon and records of the first princes after Poseidon were inscribed.  n nOrichalcum is also mentioned in the Antiquities of the Jews - Book XI by Josephus, who stated that the vessels in the Temple of Solomon were made of Orichalcum. n nThe Golden Plates of Mormonism, although not called orichalcum, were reported by Joseph Smith's brother William to be a mixture of copper and gold, and have "the appearance of gold." The Andean alloy tumbaga fits the same description, being a gold/copper alloy. n nIn numismatics, orichalcum is the golden-colored bronze alloy used for the sestertius and dupondius coins. It was considered more valuable than copper, of which the as coin was made. n nMany references originate in Japan but have been translated to English incorrectly. If a translator does not recognize that the reference is to a word in another language and directly romanizes the Japanese instead, errors are likely because of the difficulty of representing the word in Japanese in the first place and the multiple ways it could be romanized.\\
\hline
tfidf&Science and Mathematics&what is oricalc ? Oricalc , or `` Orichalcum , '' is a legendary metal mentioned in several ancient writings , most notably the story of Atlantis as recounted in the Critias dialogue , recorded by Plato . According to Critias , orichalcum was considered second only to gold in value , and was found and mined in many parts of Atlantis in ancient times . By the time of Critias , however , it was known only by name . n nIt is not known for certain what orichalcum was . Orichalcum -LRB- or aurichalcum -RRB- is generally thought to literally mean `` gold copper '' , but the term derives from the Greek word oreichalkos -LRB- from oros , mountain and chalkos , \colorbox[rgb]{1,0.666666666667,0.666666666667}{copper} or bronze -RRB- , so more accurately meaning `` mountain copper '' or `` mountain metal '' . It is alternatively held to be a gold/copper alloy , a copper-tin or copper-zinc brass , or a metal no longer known to man . n nIn later years , `` orichalcum '' was used to describe chalcopyrite or brass . However , these are difficult to reconcile with the text of Critias , because he states that the metal was `` only a name '' by his time , while brass and chalkopyrite continued to be very important through the time of Plato until today . For that reason , other authors on the subject conclude that orichalcum is either the gold-copper alloy tumbaga , or a metal that is , in the words of Critias , `` known only by name today , but was once more than a name . '' n nAn alternative way of understanding the word , `` oreichalkos '' -LRB- or orichalcum -RRB- , would be to assume that it came from Greek word `` orao '' -LRB- meaning to see or look ... to let oneself be seen , appear -RRB- , `` chalkos '' -LRB- meaning \colorbox[rgb]{1,0.333333333333,0.333333333333}{copper} ... bronz -RRB- . Put together they could mean : `` seeing-copper '' , `` looking-copper '' , or `` transparent copper '' . Transparent means `` through-appearing '' but it is not the transparent thing that `` appears '' : the transparent thing allows another object to be seen through it . Oreichalkos `` seeing \colorbox[rgb]{1,0.0,0.0}{copper} '' or `` looking copper `` could be used to fuse to other substances that allowed people to look into objects or through them . It is possible that if energy is passed through it ; it could give the desired effect of flashing red . n nAccording to Critias , recorded by Plato , the three outer walls of the Temple to Poseidon and Cleito on Atlantis were clad respectively with brass , tin , and the third , which encompassed the whole citadel , `` flashed with the red light of orichalcum . '' The interior walls , pillars and floors of the temple were completely covered in orichalcum , and the roof was variegated with gold , silver , and orichalcum . In the center of the temple stood a pillar of orichalcum , on which the laws of Poseidon and records of the first princes after Poseidon were inscribed . n nOrichalcum is also mentioned in the Antiquities of the Jews - Book XI by Josephus , who stated that the vessels in the Temple of Solomon were made of Orichalcum . n nThe Golden Plates of Mormonism , although not called orichalcum , were reported by Joseph Smith 's brother William to be a mixture of copper and gold , and have `` the appearance of gold . '' The Andean alloy tumbaga fits the same description , being a gold/copper alloy . n nIn numismatics , orichalcum is the golden-colored bronze alloy used for the sestertius and dupondius coins . It was considered more valuable than copper , of which the as coin was made . n nMany references originate in Japan but have been translated to English incorrectly . If a translator does not recognize that the reference is to a word in another language and directly romanizes the Japanese instead , errors are likely because of the difficulty of representing the word in Japanese in the first place and the multiple ways it could be romanized .\\
\hline
wcnn&Society and Culture&what is oricalc ? Oricalc , or `` Orichalcum , '' is a legendary metal mentioned in several ancient writings , most notably the story of Atlantis as recounted in the Critias dialogue , recorded by Plato . According to Critias , orichalcum was considered second only to gold in value , and was found and mined in many parts of Atlantis in ancient times . By the time of Critias , however , it was known only by name . n nIt is not known for certain what orichalcum was . Orichalcum -LRB- or aurichalcum -RRB- is generally thought to literally mean `` gold copper '' , but the term derives from the Greek word oreichalkos -LRB- from oros , mountain and chalkos , copper or bronze -RRB- , so more accurately meaning `` mountain copper '' or `` mountain metal '' . It is alternatively held to be a gold/copper alloy , a copper-tin or copper-zinc brass , or a metal no longer known to man . n nIn later years , `` orichalcum '' was used to describe chalcopyrite or brass . However , these are difficult to reconcile with the text of Critias , because he states that the metal was `` only a name '' by his time , while brass and chalkopyrite continued to be very important through the time of Plato until today . For that reason , other authors on the subject conclude that orichalcum is either the gold-copper alloy tumbaga , or a metal that is , in the words of Critias , `` known only by name today , but was once more than a name . '' n nAn alternative way of understanding the word , `` oreichalkos '' -LRB- or orichalcum -RRB- , would be to assume that it came from Greek word `` orao '' -LRB- meaning to see or look ... to let oneself be seen , appear -RRB- , `` chalkos '' -LRB- meaning copper ... bronz -RRB- . Put together they could mean : `` seeing-copper '' , `` looking-copper '' , or `` transparent copper '' . Transparent means `` through-appearing '' but it is not the transparent thing that `` appears '' : the transparent thing allows another object to be seen through it . Oreichalkos `` seeing copper '' or `` looking copper `` could be used to fuse to other substances that allowed people to look into objects or through them . It is possible that if energy is passed through it ; it could give the desired effect of flashing red . n nAccording to Critias , recorded by Plato , the three outer walls of the \colorbox[rgb]{1,0.333333333333,0.333333333333}{Temple} to Poseidon and Cleito on Atlantis were clad respectively with brass , tin , and the third , which encompassed the whole citadel , `` flashed with the red light of orichalcum . '' The interior walls , pillars and floors of the \colorbox[rgb]{1,0.666666666667,0.666666666667}{temple} were completely covered in orichalcum , and the roof was variegated with gold , silver , and orichalcum . In the center of the \colorbox[rgb]{1,0.0,0.0}{temple} stood a pillar of orichalcum , on which the laws of Poseidon and records of the first princes after Poseidon were inscribed . n nOrichalcum is also mentioned in the Antiquities of the Jews - Book XI by Josephus , who stated that the vessels in the Temple of Solomon were made of Orichalcum . n nThe Golden Plates of Mormonism , although not called orichalcum , were reported by Joseph Smith 's brother William to be a mixture of copper and gold , and have `` the appearance of gold . '' The Andean alloy tumbaga fits the same description , being a gold/copper alloy . n nIn numismatics , orichalcum is the golden-colored bronze alloy used for the sestertius and dupondius coins . It was considered more valuable than copper , of which the as coin was made . n nMany references originate in Japan but have been translated to English incorrectly . If a translator does not recognize that the reference is to a word in another language and directly romanizes the Japanese instead , errors are likely because of the difficulty of representing the word in Japanese in the first place and the multiple ways it could be romanized .\\
\hline
\hline
original & Society and Culture&Hoew do you spell chow (good bye ) in italian?  ciao  n nc+i or c+e we say it as as the sound in the word CHurCH in english... n ngood luck\\
\hline
tfidf&Education and Reference&Hoew do you \colorbox[rgb]{1,0.333333333333,0.333333333333}{spell} chow -LRB- good bye -RRB- in italian ? ciao n nc + i or c + e we say it as as the sound in the \colorbox[rgb]{1,0.0,0.0}{word} CHurCH in \colorbox[rgb]{1,0.666666666667,0.666666666667}{english} ... n ngood luck\\
\hline
wcnn&Society and Culture&Hoew do you spell chow -LRB- good bye -RRB- in \colorbox[rgb]{1,0.333333333333,0.333333333333}{italian} ? ciao n nc + i or c + e we say it as as the sound in the word \colorbox[rgb]{1,0.0,0.0}{CHurCH} in \colorbox[rgb]{1,0.666666666667,0.666666666667}{english} ... n ngood luck\\
\hline
\hline
original & Education and Reference&would you pliz show me writing an essay using exsamples?  I just went to my AOL account. If you type in "writing wizard" in the AOL keyword search box, you will be offerred a free month of being able to write essays, reports, and other papers, and submitting them. they will send them back and give you any suggestions needed to make it a good paper. It looks worth wild. If you dont have AOL see about getting a free 2 or 3 month trial. i go from one to another all the time.\\
\hline
tfidf&Computers and Internet&would you pliz show me writing an essay using exsamples ? I just went to my \colorbox[rgb]{1,0.666666666667,0.666666666667}{AOL} account . If you type in `` writing wizard '' in the \colorbox[rgb]{1,0.0,0.0}{AOL} keyword search box , you will be offerred a free month of being able to write essays , reports , and other papers , and submitting them . they will send them back and give you any suggestions needed to make it a good paper . It looks worth wild . If you dont have \colorbox[rgb]{1,0.333333333333,0.333333333333}{AOL} see about getting a free 2 or 3 month trial . i go from one to another all the time .\\
\hline
wcnn&Education and Reference&would you pliz show me writing an \colorbox[rgb]{1,0.0,0.0}{essay} using exsamples ? I just went to my AOL account . If you type in `` writing wizard '' in the AOL keyword search box , you will be offerred a free month of being able to write \colorbox[rgb]{1,0.333333333333,0.333333333333}{essays} , reports , and other papers , and submitting them . they will send them back and give you any suggestions needed to make it a good \colorbox[rgb]{1,0.666666666667,0.666666666667}{paper} . It looks worth wild . If you dont have AOL see about getting a free 2 or 3 month trial . i go from one to another all the time .\\
\hline
\hline
original & Entertainment and Music&can someone please tell me were i can read fruits basket online?  I'll help point you in the right direction, so let's hope I do my best! n nFirst off, if you have a livejournal account, join the livejournal community 'FreeManga' ( The link should be down in the sources. ).  Once that's finished, head to their profile and check out their tags page.  Let me make it clear that you will not be able to check out their tags page, where they house all their anime links and such, without being a member of the community. n nIf you don't like, I'd go to gotlurk.net.  I'm serious, people think IRC is so hard to understand, and I myself was IRC stupid until I found this site.  Their site has recent manga, and it's not hard to learn how to use IRC if you go to their forums.  Once in their forums, head to their support page, and it'll teach you all you have to do.  After you get yourself prepared, you'll easily be able to copy and paste the code for the manga into the IRC chat, and you'll be able to download it to your own computer.  I'm POSITIVE that Gotlurk.net/lurk has Fruits Basket.  If you wish to choose this direction, you'll need the IRC client, MIRC.  You can find it at MIRC.com.  Believe me, it may sound complicated, but I now have all 42 volumes of DBZ, and it took me an hour to download 'em. n nI know it used to be available on directmanga.net, but I'm not sure if it even exists anymore.  If you don't like any of the ideas I've given you, you should try to search for, "Fruits Basket Manga Scanlations" on yahoo or google. n nI'm sorry if this is too confusing.  I'm gonna go searching for some Fruits Basket manga for you, too.  Good luck!\\
\hline
tfidf&Computers and Internet&can someone please tell me were i can read fruits basket online ? I 'll help point you in the right direction , so let 's hope I do my best ! n nFirst off , if you have a livejournal account , join the livejournal community ` FreeManga ' -LRB- The link should be down in the sources . -RRB- . Once that 's finished , head to their profile and check out their tags page . Let me make it clear that you will not be able to check out their tags page , where they house all their anime links and such , without being a member of the community . n nIf you do n't like , I 'd go to \colorbox[rgb]{1,0.333333333333,0.333333333333}{gotlurk.net} . I 'm serious , people think IRC is so hard to understand , and I myself was IRC stupid until I found this site . Their site has recent manga , and it 's not hard to learn how to use IRC if you go to their forums . Once in their forums , head to their support page , and it 'll teach you all you have to do . After you get yourself prepared , you 'll easily be able to copy and paste the code for the manga into the IRC chat , and you 'll be able to download it to your own \colorbox[rgb]{1,0.0,0.0}{computer} . I 'm POSITIVE that Gotlurk.net/lurk has Fruits Basket . If you wish to choose this direction , you 'll need the IRC client , MIRC . You can find it at MIRC.com . Believe me , it may sound complicated , but I now have all 42 volumes of DBZ , and it took me an hour to download 'em . n nI know it used to be available on \colorbox[rgb]{1,0.666666666667,0.666666666667}{directmanga.net} , but I 'm not sure if it even exists anymore . If you do n't like any of the ideas I 've given you , you should try to search for , `` Fruits Basket Manga Scanlations '' on yahoo or google . n nI 'm sorry if this is too confusing . I 'm gon na go searching for some Fruits Basket manga for you , too . Good luck !\\
\hline
wcnn&Entertainment and Music&can someone please tell me were i can read fruits basket online ? I 'll help point you in the right direction , so let 's hope I do my best ! n nFirst off , if you have a livejournal account , join the livejournal community ` FreeManga ' -LRB- The link should be down in the sources . -RRB- . Once that 's finished , head to their profile and check out their tags page . Let me make it clear that you will not be able to check out their tags page , where they house all their \colorbox[rgb]{1,0.0,0.0}{anime} links and such , without being a member of the community . n nIf you do n't like , I 'd go to gotlurk.net . I 'm serious , people think IRC is so hard to understand , and I myself was IRC stupid until I found this site . Their site has recent manga , and it 's not hard to learn how to use IRC if you go to their forums . Once in their forums , head to their support page , and it 'll teach you all you have to do . After you get yourself prepared , you 'll easily be able to copy and paste the code for the \colorbox[rgb]{1,0.333333333333,0.333333333333}{manga} into the IRC chat , and you 'll be able to download it to your own computer . I 'm POSITIVE that Gotlurk.net/lurk has Fruits Basket . If you wish to choose this direction , you 'll need the IRC client , MIRC . You can find it at MIRC.com . Believe me , it may sound complicated , but I now have all 42 volumes of DBZ , and it took me an hour to download 'em . n nI know it used to be available on directmanga.net , but I 'm not sure if it even exists anymore . If you do n't like any of the ideas I 've given you , you should try to search for , `` Fruits Basket Manga Scanlations '' on yahoo or google . n nI 'm sorry if this is too confusing . I 'm gon na go searching for some Fruits Basket \colorbox[rgb]{1,0.666666666667,0.666666666667}{manga} for you , too . Good luck !\\
\hline
\hline
original & Entertainment and Music&Can you believe they are making another Rocky movie? What do you think about that? It's Rocky's biggest challenge to date, as he must do battle against the Social Security Administration to keep his benefits n nSee him fight the bureauracy! Watch him struggled against red tape. Feel the gripping drama as he attmpts to find a human in the governmental arena! n n(What a pile of it. Rocky is, what, 60? Someone smells a cash cow)\\
\hline
tfidf&Politics and Government&Can you believe they are making another Rocky movie ? What do you think about that ? It 's Rocky 's biggest challenge to date , as he must do battle against the Social \colorbox[rgb]{1,0.0,0.0}{Security} \colorbox[rgb]{1,0.333333333333,0.333333333333}{Administration} to keep his \colorbox[rgb]{1,0.666666666667,0.666666666667}{benefits} n nSee him fight the bureauracy ! Watch him struggled against red tape . Feel the gripping drama as he attmpts to find a human in the governmental arena ! n n -LRB- What a pile of it . Rocky is , what , 60 ? Someone smells a cash cow -RRB-\\
\hline
wcnn&Entertainment and Music&Can you believe they are making another Rocky \colorbox[rgb]{1,0.0,0.0}{movie} ? What do you think about that ? It 's Rocky 's biggest challenge to date , as he must do battle against the Social Security Administration to keep his benefits n nSee him fight the bureauracy ! \colorbox[rgb]{1,0.666666666667,0.666666666667}{Watch} him struggled against red tape . Feel the gripping \colorbox[rgb]{1,0.333333333333,0.333333333333}{drama} as he attmpts to find a human in the governmental arena ! n n -LRB- What a pile of it . Rocky is , what , 60 ? Someone smells a cash cow -RRB-\\
\hline
\hline
original & Education and Reference&Can you take personal trainer certification class online? Can you do it online? All of the major certification programs have online options.  But most programs will require you to take a test at a testing center.  ISSA is the only one with a 100\% online option.  But a lot of people look down at the online testing because it is easy to cheat. n nCheck the links below for a comparison of personal trainer online certification programs.\\
\hline
tfidf&Computers and Internet&Can you take personal trainer certification class online ? Can you do it \colorbox[rgb]{1,0.333333333333,0.333333333333}{online} ? All of the major certification programs have online options . But most \colorbox[rgb]{1,0.0,0.0}{programs} will require you to take a test at a testing center . ISSA is the only one with a 100 \% online option . But a lot of people look down at the \colorbox[rgb]{1,0.666666666667,0.666666666667}{online} testing because it is easy to cheat . n nCheck the links below for a comparison of personal trainer online certification programs .\\
\hline
wcnn&Education and Reference&Can you take personal trainer certification \colorbox[rgb]{1,0.0,0.0}{class} online ? Can you do it online ? All of the \colorbox[rgb]{1,0.666666666667,0.666666666667}{major} certification programs have online options . But most programs will require you to take a \colorbox[rgb]{1,0.333333333333,0.333333333333}{test} at a testing center . ISSA is the only one with a 100 \% online option . But a lot of people look down at the online testing because it is easy to cheat . n nCheck the links below for a comparison of personal trainer online certification programs .\\
\hline
\hline
original & Entertainment and Music&do you love starbusts as much as me? i LOVE them. YES!!!!!!!!!!!!!!!!!!!! I LOVE STARBURSTS!!!!!!!!!!!!!!! THEYRE MADE IN HEAVEN!!!!!!!!!!!!!!!!!!!!!!!\\
\hline
tfidf&Family and Relationships&do you \colorbox[rgb]{1,0.666666666667,0.666666666667}{love} starbusts as much as me ? i \colorbox[rgb]{1,0.333333333333,0.333333333333}{LOVE} them . YES !!!!!!!!!!!!!!!!!!!! I \colorbox[rgb]{1,0.0,0.0}{LOVE} STARBURSTS !!!!!!!!!!!!!!! THEYRE MADE IN HEAVEN !!!!!!!!!!!!!!!!!!!!!! !\\
\hline
wcnn&Entertainment and Music&do you love \colorbox[rgb]{1,0.666666666667,0.666666666667}{starbusts} as much as me ? i LOVE them . YES !!!!!!!!!!!!!!!!!!!! \colorbox[rgb]{1,0.333333333333,0.333333333333}{I} LOVE \colorbox[rgb]{1,0.0,0.0}{STARBURSTS} !!!!!!!!!!!!!!! THEYRE MADE IN HEAVEN !!!!!!!!!!!!!!!!!!!!!! !\\
\hline
\hline
original & Entertainment and Music&how u learn to write music? i have these melodied going in my head,but i just can't write it down,cuz i don't know how to write songs.how u guys do it though?u go get a teacher?or it just comes natrally? I think a good start to writing music is to be able to read it.  Take a class in reading that will really help your composition skills.\\
\hline
tfidf&Education and Reference&how u learn to write music ? i have these melodied going in my head , but i just ca n't write it down , cuz i do n't know how to write songs.how u guys do it though?u go get a \colorbox[rgb]{1,0.0,0.0}{teacher?or} it just comes natrally ? I think a good start to \colorbox[rgb]{1,0.333333333333,0.333333333333}{writing} music is to be able to read it . Take a class in reading that will really \colorbox[rgb]{1,0.666666666667,0.666666666667}{help} your composition skills .\\
\hline
wcnn&Entertainment and Music&how u learn to write \colorbox[rgb]{1,0.333333333333,0.333333333333}{music} ? i have these melodied going in my head , but i just ca n't write it down , cuz i do n't know how to write \colorbox[rgb]{1,0.666666666667,0.666666666667}{songs.how} u guys do it though?u go get a teacher?or it just comes natrally ? I think a good start to writing \colorbox[rgb]{1,0.0,0.0}{music} is to be able to read it . Take a class in reading that will really help your composition skills .\\
\hline
\hline
original & Entertainment and Music&What do Osama bin Laden and crabs have in common? They both irritate Bush. Thats probably the best Osama Bin Laden joke I have heard. n nWell, its the best genital problems joke ever too...lmao\\
\hline
tfidf&Politics and Government&What do \colorbox[rgb]{1,0.333333333333,0.333333333333}{Osama} bin Laden and crabs have in common ? They both irritate \colorbox[rgb]{1,0.0,0.0}{Bush} . Thats probably the best \colorbox[rgb]{1,0.666666666667,0.666666666667}{Osama} Bin Laden joke I have heard . n nWell , its the best genital problems joke ever too ... lmao\\
\hline
wcnn&Entertainment and Music&What do Osama bin Laden and crabs have in common ? They both irritate Bush . Thats probably the best Osama Bin Laden \colorbox[rgb]{1,0.0,0.0}{joke} I have heard . n nWell , its the best genital problems \colorbox[rgb]{1,0.333333333333,0.333333333333}{joke} ever too ... \colorbox[rgb]{1,0.666666666667,0.666666666667}{lmao}\\
\hline
\hline
original & Society and Culture&Should religion play a role in military doctrine? For instance, many high ranking U.S. military officers subscribe to the religion of Christianity and often make religious references when speaking to troops who are heading into harms way.  The Commander in Chief of the U.S. Military has made no secret of the fact that he lets his religion guide his daily actions. n n"The marines that I have had wounded over the past five months have been attacked by a faceless enemy," said Colonel Brandl. n n[[What a moron, everybody has a face.]] n n"But the enemy has got a face. He's called Satan. He lives in Falluja. And we're going to destroy him."  n--http://news.bbc.co.uk/2/hi/middleeast/3989639.stm n--http://www.thewe.cc/contents/more/archive2004/december/war2004decemberimages2.html n n[[funny, all those bodies melted by white phosphorous(banned for use as a chemical weapon) didn't look very satanic]] Abso-Fn-lutely NOT. n n1st, the military is the arm of the government which should not affiliate with any religion n n2nd, I'm not comfortable with anything that's mission is death and destruction (whether justified, necessary, or not) being associated with religions that are supposed to promote peace, love, and understanding.  Would Jesus, Muhammad, Buddha fire a gun?  If not, then don't pick one up in their name.\\
\hline
tfidf&Politics and Government&Should religion play a role in \colorbox[rgb]{1,0.0,0.0}{military} doctrine ? For instance , many high ranking U.S. military officers subscribe to the religion of Christianity and often make religious references when speaking to troops who are heading into harms way . The Commander in Chief of the U.S. \colorbox[rgb]{1,0.333333333333,0.333333333333}{Military} has made no secret of the fact that he lets his religion guide his daily actions . n n `` The marines that I have had wounded over the past five months have been attacked by a faceless enemy , '' said Colonel Brandl . n n -LSB- -LSB- What a moron , everybody has a face . -RSB- -RSB- n n `` But the enemy has got a face . He 's called Satan . He lives in Falluja . And we 're going to destroy him . '' n -- http://news.bbc.co.uk/2/hi/middleeast/3989639.stm n -- http://www.thewe.cc/contents/more/archive2004/december/war2004decemberimages2.html n n -LSB- -LSB- funny , all those bodies melted by white phosphorous -LRB- banned for use as a chemical weapon -RRB- did n't look very satanic -RSB- -RSB- Abso-Fn-lutely NOT . n n1st , the \colorbox[rgb]{1,0.666666666667,0.666666666667}{military} is the arm of the government which should not affiliate with any religion n n2nd , I 'm not comfortable with anything that 's mission is death and destruction -LRB- whether justified , necessary , or not -RRB- being associated with religions that are supposed to promote peace , love , and understanding . Would Jesus , Muhammad , Buddha fire a gun ? If not , then do n't pick one up in their name .\\
\hline
wcnn&Society and Culture&Should religion play a role in military doctrine ? For instance , many high ranking U.S. military officers subscribe to the religion of Christianity and often make religious references when speaking to troops who are heading into harms way . The Commander in Chief of the U.S. Military has made no secret of the fact that he lets his \colorbox[rgb]{1,0.333333333333,0.333333333333}{religion} guide his daily actions . n n `` The marines that I have had wounded over the past five months have been attacked by a faceless enemy , '' said Colonel Brandl . n n -LSB- -LSB- What a moron , everybody has a face . -RSB- -RSB- n n `` But the enemy has got a face . He 's called Satan . He lives in Falluja . And we 're going to destroy him . '' n -- http://news.bbc.co.uk/2/hi/middleeast/3989639.stm n -- http://www.thewe.cc/contents/more/archive2004/december/war2004decemberimages2.html n n -LSB- -LSB- funny , all those bodies melted by white phosphorous -LRB- banned for use as a chemical weapon -RRB- did n't look very satanic -RSB- -RSB- Abso-Fn-lutely NOT . n n1st , the military is the arm of the government which should not affiliate with any \colorbox[rgb]{1,0.0,0.0}{religion} n n2nd , I 'm not comfortable with anything that 's mission is death and destruction -LRB- whether justified , necessary , or not -RRB- being associated with \colorbox[rgb]{1,0.666666666667,0.666666666667}{religions} that are supposed to promote peace , love , and understanding . Would Jesus , Muhammad , Buddha fire a gun ? If not , then do n't pick one up in their name .\\
\hline
\hline
original & Entertainment and Music&what are the lyrics to panic at the discos song called i write sins not tragedies?  Oh, well imagine; as I'm pacing the pews in a church corridor, nand I can't help but to hear, no I can't help but to hear an exchanging of words. n"What a beautiful wedding!", "What a beautiful wedding!" says a bridesmaid to a waiter. n"And yes, but what a shame, what a shame, the poor groom's bride is a whore." n nI'd chime in with a "Haven't you people ever heard of closing the god damn door?!" nNo, it's much better to face these kinds of things with a sense of poise and rationality. nI'd chime in "Haven't you people ever heard of closing the god damn door?!" nNo, it's much better to face these kinds of things with a sense of... n nWell in fact, well I'll look at it this way, I mean technically our marriage is saved nWell this calls for a toast, so pour the champagne nOh! Well in fact, well I'll look at it this way, I mean technically our marriage is saved nWell this calls for a toast, so pour the champagne, pour the champagne n nI'd chime in with a "Haven't you people ever heard of closing nthe god damn door?!" nNo, it's much better to face these kinds of things with a sense of poise and rationality. nI'd chime in "Haven't you people ever heard of closing the god damn door?!" nNo, it's much better to face these kinds of things with a sense of poise and rationality. n nAgain... n nI'd chime in "Haven't you people ever heard of closing the god damn door?!" nNo, it's much better to face these kinds of things with a sense of poise and rationality. nI'd chime in "Haven't you people ever heard of closing the god damn door?!" nNo, it's much better to face these kinds of things with a sense of poise and rationality. n nAgain...\\
\hline
tfidf&Society and Culture&what are the lyrics to panic at the discos song called i write sins not tragedies ? Oh , well imagine ; as I 'm pacing the pews in a church corridor , nand I ca n't help but to hear , no I ca n't help but to hear an exchanging of words . n `` What a beautiful wedding ! '' , `` What a beautiful wedding ! '' says a bridesmaid to a waiter . n `` And yes , but what a shame , what a shame , the poor groom 's bride is a whore . '' n nI 'd chime in with a `` Have n't you people ever heard of closing the \colorbox[rgb]{1,0.0,0.0}{god} damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of ... n nWell in fact , well I 'll look at it this way , I mean technically our marriage is saved nWell this calls for a toast , so pour the champagne nOh ! Well in fact , well I 'll look at it this way , I mean technically our marriage is saved nWell this calls for a toast , so pour the champagne , pour the champagne n nI 'd chime in with a `` Have n't you people ever heard of closing nthe god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the \colorbox[rgb]{1,0.666666666667,0.666666666667}{god} damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . n nAgain ... n nI 'd chime in `` Have n't you people ever heard of closing the \colorbox[rgb]{1,0.333333333333,0.333333333333}{god} damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . n nAgain ...\\
\hline
wcnn&Entertainment and Music&what are the \colorbox[rgb]{1,0.333333333333,0.333333333333}{lyrics} to panic at the discos \colorbox[rgb]{1,0.0,0.0}{song} called i write sins not tragedies ? Oh , well imagine ; as I \colorbox[rgb]{1,0.666666666667,0.666666666667}{'m} pacing the pews in a church corridor , nand I ca n't help but to hear , no I ca n't help but to hear an exchanging of words . n `` What a beautiful wedding ! '' , `` What a beautiful wedding ! '' says a bridesmaid to a waiter . n `` And yes , but what a shame , what a shame , the poor groom 's bride is a whore . '' n nI 'd chime in with a `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of ... n nWell in fact , well I 'll look at it this way , I mean technically our marriage is saved nWell this calls for a toast , so pour the champagne nOh ! Well in fact , well I 'll look at it this way , I mean technically our marriage is saved nWell this calls for a toast , so pour the champagne , pour the champagne n nI 'd chime in with a `` Have n't you people ever heard of closing nthe god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . n nAgain ... n nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . nI 'd chime in `` Have n't you people ever heard of closing the god damn door ?! '' n No , it 's much better to face these kinds of things with a sense of poise and rationality . n nAgain ...\\
\hline
\hline
original & Politics and Government&President Roosevelts related? Where Theodore Roosevelt and Franklin Roosevelt related?  If so, what type of relation? n nI'm Australian so unsure, but was doing some research on american presidents and would like to know Franklin was Teddy's nephew. Eleanor, Franklin's distant cousin and wife, was teddy's neice.\\
\hline
tfidf&Education and Reference&President Roosevelts related ? Where Theodore Roosevelt and Franklin Roosevelt related ? If so , \colorbox[rgb]{1,0.666666666667,0.666666666667}{what} type of relation ? n nI 'm Australian so unsure , but was doing some research on american presidents \colorbox[rgb]{1,0.333333333333,0.333333333333}{and} would like to know Franklin was Teddy 's nephew . Eleanor , \colorbox[rgb]{1,0.0,0.0}{Franklin} 's distant cousin and wife , was teddy 's neice .\\
\hline
wcnn&Politics and Government&\colorbox[rgb]{1,0.333333333333,0.333333333333}{President} Roosevelts related ? Where Theodore Roosevelt and Franklin \colorbox[rgb]{1,0.666666666667,0.666666666667}{Roosevelt} related ? If so , what type of relation ? n nI 'm Australian so unsure , but was doing some research on american \colorbox[rgb]{1,0.0,0.0}{presidents} and would like to know Franklin was Teddy 's nephew . Eleanor , Franklin 's distant cousin and wife , was teddy 's neice .\\
\hline
\hline
original & Sports&Hearts or Hibs? WHo's going to win on wednesday night, I fancy the Hearts to do it. Opinions? HEARTS will win!!!\\
\hline
tfidf&Entertainment and Music&Hearts or Hibs ? \colorbox[rgb]{1,0.0,0.0}{WHo} 's going to \colorbox[rgb]{1,0.666666666667,0.666666666667}{win} on wednesday \colorbox[rgb]{1,0.333333333333,0.333333333333}{night} , I fancy the Hearts to do it . Opinions ? HEARTS will win !! !\\
\hline
wcnn&Sports&Hearts or Hibs ? WHo 's going \colorbox[rgb]{1,0.333333333333,0.333333333333}{to} \colorbox[rgb]{1,0.0,0.0}{win} on wednesday \colorbox[rgb]{1,0.666666666667,0.666666666667}{night} , I fancy the Hearts to do it . Opinions ? HEARTS will win !! !\\
\hline
\hline
original & Society and Culture&the wild culture of the west appoarch the teens responsible free in every manner of live.e.g.baby have baby?  What? Your baby had a baby in the wild west?\\
\hline
tfidf&Entertainment and Music&the wild culture of the west appoarch the teens responsible free in every manner of live.e.g.baby have \colorbox[rgb]{1,0.333333333333,0.333333333333}{baby} ? What ? Your \colorbox[rgb]{1,0.666666666667,0.666666666667}{baby} had a \colorbox[rgb]{1,0.0,0.0}{baby} in the wild west ?\\
\hline
wcnn&Society and Culture&the wild \colorbox[rgb]{1,0.0,0.0}{culture} of the west appoarch the \colorbox[rgb]{1,0.333333333333,0.333333333333}{teens} \colorbox[rgb]{1,0.666666666667,0.666666666667}{responsible} free in every manner of live.e.g.baby have baby ? What ? Your baby had a baby in the wild west ?\\
\hline
\hline
original & Family and Relationships&Which do u think is sexier?? Which do u think is more sexy, big butt, or long very sexy legs?? Ive got incredibly long legs (42 1/2 inches) and am 6'2 but i DO NOT have a butt AT ALL! would u still think i was sexy?? \\
\hline
tfidf&Entertainment and Music&Which do u \colorbox[rgb]{1,0.666666666667,0.666666666667}{think} is sexier ?? Which do u think is more sexy , \colorbox[rgb]{1,0.333333333333,0.333333333333}{big} butt , or long very sexy legs ?? Ive got incredibly long legs -LRB- 421/2 inches -RRB- and am 6 ' 2 but i DO NOT have a butt AT ALL ! would u still \colorbox[rgb]{1,0.0,0.0}{think} i was sexy ? ?\\
\hline
wcnn&Family and Relationships&Which do u think is \colorbox[rgb]{1,0.666666666667,0.666666666667}{sexier} ?? Which do u think is more \colorbox[rgb]{1,0.333333333333,0.333333333333}{sexy} , big butt , or long very \colorbox[rgb]{1,0.0,0.0}{sexy} legs ?? Ive got incredibly long legs -LRB- 421/2 inches -RRB- and am 6 ' 2 but i DO NOT have a butt AT ALL ! would u still think i was sexy ? ?\\
\hline
\hline
original & Science and Mathematics&How do you calculate linearity? How is terminal endpoint linearity calculated and how is best fit line calculated? I don't know what you mean by terminal endpoints linearity.  I've never heard of it.  Are you simply linearizing a function?  If so, you should be able to see how to do it in any calculus text.  As for the line of best fit, check out the least-squares method.\\
\hline
tfidf&Computers and Internet&How do you calculate linearity ? How is terminal endpoint linearity calculated and \colorbox[rgb]{1,0.666666666667,0.666666666667}{how} is best fit line calculated ? I do n't know what you mean by terminal endpoints linearity . I 've never heard of it . Are you simply linearizing a \colorbox[rgb]{1,0.333333333333,0.333333333333}{function} ? If so , you should be able to see how to do it in any calculus \colorbox[rgb]{1,0.0,0.0}{text} . As for the line of best fit , check out the least-squares method .\\
\hline
wcnn&Science and Mathematics&How do you \colorbox[rgb]{1,0.333333333333,0.333333333333}{calculate} \colorbox[rgb]{1,0.666666666667,0.666666666667}{linearity} ? How is terminal endpoint linearity calculated and how is best fit line calculated ? I do n't know what you mean by terminal endpoints linearity . I 've never heard of it . Are you simply linearizing a function ? If so , you should be able to see how to do it in any \colorbox[rgb]{1,0.0,0.0}{calculus} text . As for the line of best fit , check out the least-squares method .\\
\hline
\hline
original & Society and Culture&serious answers only please? Ok, these is strange.  My brother's girlfriend lives with us.  She just came to me and asked me if I ever heard anything strange.  thing is, I have.  I have also seen a male figure all around our house for the past four years (she just moved in few months ago). This man has clearly spoken to me once, but appears on a regular basis.  But he harrasses her in the shower.  I am really worried about her.  He also watches me and my four year old sleep.  What can we do?  I told her to tell him to go away and the remember that he can't hurt her, but trufuly I am scared he could.... OK- assuming this is a real spirit case and you are not crazy, the best thing you can do is not be afraid. He never hurt you before because you were never afraid before. It is like the movie Skeleton Key. Second: DO NOT TRY TO CONTACT HIM. You have no idea what you are doing, and you could get in way over your head in which case you could get hurt. I don't have an old family recipe for protection against spirits, so I could help you know more than a book or a google search on specifics, but there are plenty of books on protection. If you feel you need to call someone like a physic, but be aware that most are just frauds, and don't pay anything up front. I don't really have any better advice for you than that. Just don't fear him and he cannot harm you.\\
\hline
tfidf&Family and Relationships&serious answers only please ? Ok , these is strange . My brother 's \colorbox[rgb]{1,0.0,0.0}{girlfriend} lives with us . She just came to me and asked me if I ever heard anything strange . thing is , I have . I have also seen a male figure all around our house for the past four years -LRB- she just moved in few months ago -RRB- . This man has clearly spoken to me once , but appears on a regular basis . But he harrasses her in the shower . I am really worried about her . He also watches me and my four year old sleep . What can we do ? I told her to tell him to go away and the remember that he ca n't hurt her , but trufuly I am scared he could ... . He never hurt you before because you were never afraid before . It is like the movie Skeleton Key . Second : DO NOT TRY TO CONTACT \colorbox[rgb]{1,0.333333333333,0.333333333333}{HIM} . You have no idea what you are doing , and you could get in way over your head in which case you could get hurt . I do n't have an old \colorbox[rgb]{1,0.666666666667,0.666666666667}{family} recipe for protection against spirits , so I could help you know more than a book or a google search on specifics , but there are plenty of books on protection . If you feel you need to call someone like a physic , but be aware that most are just frauds , and do n't pay anything up front . I do n't really have any better advice for you than that . Just do n't fear him and he can not harm you .\\
\hline
wcnn&Society and Culture&serious answers only please ? Ok , these is strange . My brother 's girlfriend lives with us . She just came to me and asked me if I ever heard anything strange . thing is , I have . I have also seen a male figure all around our house for the past four years -LRB- she just moved in few months ago -RRB- . This man has clearly \colorbox[rgb]{1,0.333333333333,0.333333333333}{spoken} to me once , but appears on a regular basis . But he harrasses her in the shower . I am really worried about her . He also watches me and my four year old sleep . What can we do ? I told her to tell him to go away and the remember that he ca n't hurt her , but trufuly I am scared he could ... . He never hurt you before because you were never afraid before . It is like the movie Skeleton Key . Second : DO NOT TRY TO CONTACT HIM . You have no idea what you are doing , and you could get in way over your head in which case you could get hurt . I do n't have an old family recipe for protection against \colorbox[rgb]{1,0.0,0.0}{spirits} , so I could help you know more than a book or a google search on specifics , but there are \colorbox[rgb]{1,0.666666666667,0.666666666667}{plenty} of books on protection . If you feel you need to call someone like a physic , but be aware that most are just frauds , and do n't pay anything up front . I do n't really have any better advice for you than that . Just do n't fear him and he can not harm you .\\
\hline
\hline

